Two-stage coding over the Z-channel

In this paper, we discuss two-stage encoding algorithms capable of correcting a fraction of asymmetric errors. Suppose that the encoder transmits $n$ binary symbols $(x_1,\ldots,x_n)$ one-by-one over the Z-channel, in which a 1 is received only if a 1 is transmitted. At some designated moment, say $n_1$, the encoder uses noiseless feedback and adjusts further encoding strategy based on the partial output of the channel $(y_1,\ldots,y_{n_1})$. The goal is to transmit error-free as much information as possible under the assumption that the total number of errors inflicted by the Z-channel is limited by $\tau n$, $0<\tau<1$. We propose an encoding strategy that uses a list-decodable code at the first stage and a high-error low-rate code at the second stage. This strategy and our converse result yield that there is a sharp transition at $\tau=\max\limits_{0<w<1}\frac{w + w^3}{1+4w^3}\approx 0.44$ from positive rate to zero rate for two-stage encoding strategies. As side results, we derive bounds on the size of list-decodable codes for the Z-channel and prove that for a fraction $1/4+\epsilon$ of asymmetric errors, an error-correcting code contains at most $O(\epsilon^{-3/2})$ codewords.

==> 10listRateLow.txt <==
0.001000  1.000000
0.002000  0.988544
0.003000  0.979272
0.004000  0.970818
0.005000  0.962890
0.006000  0.955354
0.007000  0.948123
0.008000  0.941143
0.009000  0.934382
0.010000  0.927808
0.011000  0.921402
0.012000  0.915140
0.013000  0.909238
0.014000  0.903481
0.015000  0.897828
0.016000  0.892280
0.017000  0.886811
0.018000  0.881442
0.019000  0.876147
0.020000  0.870930
0.021000  0.865781
0.022000  0.860705
0.023000  0.855682
0.024000  0.850734
0.025000  0.845832
0.026000  0.840994
0.027000  0.836196
0.028000  0.831453
0.029000  0.826765
0.030000  0.822132
0.031000  0.817519
0.032000  0.812968
0.033000  0.808457
0.034000  0.803980
0.035000  0.799679
0.036000  0.795480
0.037000  0.791310
0.038000  0.787174
0.039000  0.783080
0.040000  0.778996
0.041000  0.774966
0.042000  0.770956
0.043000  0.766971
0.044000  0.763015
0.045000  0.759094
0.046000  0.755190
0.047000  0.751328
0.048000  0.747470
0.049000  0.743639
0.050000  0.739840
0.051000  0.736076
0.052000  0.732327
0.053000  0.728596
0.054000  0.724885
0.055000  0.721197
0.056000  0.717534
0.057000  0.713926
0.058000  0.710467
0.059000  0.707017
0.060000  0.703580
0.061000  0.700184
0.062000  0.696805
0.063000  0.693415
0.064000  0.690073
0.065000  0.686723
0.066000  0.683426
0.067000  0.680123
0.068000  0.676817
0.069000  0.673538
0.070000  0.670288
0.071000  0.667038
0.072000  0.663820
0.073000  0.660603
0.074000  0.657422
0.075000  0.654244
0.076000  0.651072
0.077000  0.647906
0.078000  0.644779
0.079000  0.641627
0.080000  0.638601
0.081000  0.635648
0.082000  0.632672
0.083000  0.629746
0.084000  0.626834
0.085000  0.623901
0.086000  0.620984
0.087000  0.618121
0.088000  0.615238
0.089000  0.612336
0.090000  0.609491
0.091000  0.606628
0.092000  0.603785
0.093000  0.600963
0.094000  0.598163
0.095000  0.595346
0.096000  0.592552
0.097000  0.589783
0.098000  0.586998
0.099000  0.584237
0.100000  0.581462
0.101000  0.578714
0.102000  0.575991
0.103000  0.573360
0.104000  0.570755
0.105000  0.568138
0.106000  0.565552
0.107000  0.562997
0.108000  0.560431
0.109000  0.557852
0.110000  0.555307
0.111000  0.552796
0.112000  0.550229
0.113000  0.547742
0.114000  0.545199
0.115000  0.542691
0.116000  0.540219
0.117000  0.537692
0.118000  0.535202
0.119000  0.532748
0.120000  0.530286
0.121000  0.527815
0.122000  0.525336
0.123000  0.522895
0.124000  0.520447
0.125000  0.518037
0.126000  0.515719
0.127000  0.513407
0.128000  0.511087
0.129000  0.508760
0.130000  0.506477
0.131000  0.504188
0.132000  0.501891
0.133000  0.499640
0.134000  0.497382
0.135000  0.495118
0.136000  0.492848
0.137000  0.490573
0.138000  0.488343
0.139000  0.486108
0.140000  0.483868
0.141000  0.481675
0.142000  0.479425
0.143000  0.477223
0.144000  0.475015
0.145000  0.472803
0.146000  0.470640
0.147000  0.468419
0.148000  0.466248
0.149000  0.464150
0.150000  0.462072
0.151000  0.459991
0.152000  0.457906
0.153000  0.455818
0.154000  0.453782
0.155000  0.451742
0.156000  0.449700
0.157000  0.447654
0.158000  0.445605
0.159000  0.443553
0.160000  0.441555
0.161000  0.439497
0.162000  0.437494
0.163000  0.435488
0.164000  0.433480
0.165000  0.431469
0.166000  0.429456
0.167000  0.427441
0.168000  0.425481
0.169000  0.423520
0.170000  0.421498
0.171000  0.419533
0.172000  0.417634
0.173000  0.415742
0.174000  0.413849
0.175000  0.411953
0.176000  0.410117
0.177000  0.408219
0.178000  0.406380
0.179000  0.404539
0.180000  0.402636
0.181000  0.400793
0.182000  0.398949
0.183000  0.397104
0.184000  0.395320
0.185000  0.393473
0.186000  0.391625
0.187000  0.389838
0.188000  0.387988
0.189000  0.386200
0.190000  0.384349
0.191000  0.382560
0.192000  0.380770
0.193000  0.378980
0.194000  0.377190
0.195000  0.375399
0.196000  0.373675
0.197000  0.371986
0.198000  0.370231
0.199000  0.368542
0.200000  0.366852
0.201000  0.365162
0.202000  0.363472
0.203000  0.361781
0.204000  0.360091
0.205000  0.358401
0.206000  0.356711
0.207000  0.355087
0.208000  0.353397
0.209000  0.351708
0.210000  0.350085
0.211000  0.348396
0.212000  0.346773
0.213000  0.345086
0.214000  0.343465
0.215000  0.341844
0.216000  0.340158
0.217000  0.338539
0.218000  0.336920
0.219000  0.335336
0.220000  0.333774
0.221000  0.332213
0.222000  0.330653
0.223000  0.329093
0.224000  0.327534
0.225000  0.325976
0.226000  0.324486
0.227000  0.322930
0.228000  0.321374
0.229000  0.319820
0.230000  0.318334
0.231000  0.316782
0.232000  0.315298
0.233000  0.313748
0.234000  0.312267
0.235000  0.310720
0.236000  0.309241
0.237000  0.307696
0.238000  0.306220
0.239000  0.304745
0.240000  0.303205
0.241000  0.301734
0.242000  0.300263
0.243000  0.298792
0.244000  0.297395
0.245000  0.295929
0.246000  0.294534
0.247000  0.293071
0.248000  0.291679
0.249000  0.290288
0.250000  0.288899
0.251000  0.287442
0.252000  0.286056
0.253000  0.284672
0.254000  0.283289
0.255000  0.281908
0.256000  0.280460
0.257000  0.279082
0.258000  0.277706
0.259000  0.276333
0.260000  0.274960
0.261000  0.273590
0.262000  0.272222
0.263000  0.270855
0.264000  0.269491
0.265000  0.268129
0.266000  0.266769
0.267000  0.265430
0.268000  0.264083
0.269000  0.262808
0.270000  0.261536
0.271000  0.260194
0.272000  0.258925
0.273000  0.257658
0.274000  0.256322
0.275000  0.255059
0.276000  0.253798
0.277000  0.252468
0.278000  0.251211
0.279000  0.249956
0.280000  0.248703
0.281000  0.247382
0.282000  0.246134
0.283000  0.244887
0.284000  0.243643
0.285000  0.242332
0.286000  0.241092
0.287000  0.239855
0.288000  0.238620
0.289000  0.237319
0.290000  0.236088
0.291000  0.234885
0.292000  0.233676
0.293000  0.232470
0.294000  0.231266
0.295000  0.230065
0.296000  0.228936
0.297000  0.227739
0.298000  0.226544
0.299000  0.225352
0.300000  0.224232
0.301000  0.223044
0.302000  0.221859
0.303000  0.220676
0.304000  0.219565
0.305000  0.218387
0.306000  0.217212
0.307000  0.216039
0.308000  0.214938
0.309000  0.213771
0.310000  0.212606
0.311000  0.211443
0.312000  0.210284
0.313000  0.209195
0.314000  0.208041
0.315000  0.206890
0.316000  0.205782
0.317000  0.204663
0.318000  0.203606
0.319000  0.202487
0.320000  0.201440
0.321000  0.200325
0.322000  0.199283
0.323000  0.198174
0.324000  0.197137
0.325000  0.196033
0.326000  0.195001
0.327000  0.193903
0.328000  0.192876
0.329000  0.191783
0.330000  0.190693
0.331000  0.189674
0.332000  0.188589
0.333000  0.187575
0.334000  0.186497
0.335000  0.185421
0.336000  0.184415
0.337000  0.183345
0.338000  0.182345
0.339000  0.181281
0.340000  0.180220
0.341000  0.179241
0.342000  0.178211
0.343000  0.177252
0.344000  0.176227
0.345000  0.175274
0.346000  0.174255
0.347000  0.173306
0.348000  0.172293
0.349000  0.171282
0.350000  0.170342
0.351000  0.169337
0.352000  0.168402
0.353000  0.167403
0.354000  0.166473
0.355000  0.165480
0.356000  0.164489
0.357000  0.163568
0.358000  0.162584
0.359000  0.161602
0.360000  0.160689
0.361000  0.159714
0.362000  0.158742
0.363000  0.157838
0.364000  0.156872
0.365000  0.155909
0.366000  0.154982
0.367000  0.154056
0.368000  0.153128
0.369000  0.152271
0.370000  0.151351
0.371000  0.150434
0.372000  0.149585
0.373000  0.148673
0.374000  0.147765
0.375000  0.146859
0.376000  0.146021
0.377000  0.145121
0.378000  0.144225
0.379000  0.143331
0.380000  0.142441
0.381000  0.141553
0.382000  0.140732
0.383000  0.139850
0.384000  0.138972
0.385000  0.138096
0.386000  0.137224
0.387000  0.136355
0.388000  0.135489
0.389000  0.134626
0.390000  0.133766
0.391000  0.132910
0.392000  0.132056
0.393000  0.131212
0.394000  0.130394
0.395000  0.129580
0.396000  0.128768
0.397000  0.127959
0.398000  0.127153
0.399000  0.126350
0.400000  0.125549
0.401000  0.124691
0.402000  0.123897
0.403000  0.123106
0.404000  0.122317
0.405000  0.121472
0.406000  0.120690
0.407000  0.119911
0.408000  0.119134
0.409000  0.118302
0.410000  0.117532
0.411000  0.116765
0.412000  0.115942
0.413000  0.115181
0.414000  0.114366
0.415000  0.113611
0.416000  0.112802
0.417000  0.112054
0.418000  0.111291
0.419000  0.110520
0.420000  0.109812
0.421000  0.109047
0.422000  0.108344
0.423000  0.107586
0.424000  0.106831
0.425000  0.106136
0.426000  0.105387
0.427000  0.104642
0.428000  0.103899
0.429000  0.103216
0.430000  0.102480
0.431000  0.101747
0.432000  0.101017
0.433000  0.100290
0.434000  0.099622
0.435000  0.098902
0.436000  0.098185
0.437000  0.097471
0.438000  0.096760
0.439000  0.096053
0.440000  0.095349
0.441000  0.094648
0.442000  0.093950
0.443000  0.093256
0.444000  0.092531
0.445000  0.091872
0.446000  0.091216
0.447000  0.090509
0.448000  0.089859
0.449000  0.089212
0.450000  0.088514
0.451000  0.087873
0.452000  0.087235
0.453000  0.086548
0.454000  0.085916
0.455000  0.085287
0.456000  0.084609
0.457000  0.083986
0.458000  0.083315
0.459000  0.082647
0.460000  0.082033
0.461000  0.081372
0.462000  0.080764
0.463000  0.080110
0.464000  0.079458
0.465000  0.078860
0.466000  0.078216
0.467000  0.077574
0.468000  0.076937
0.469000  0.076302
0.470000  0.075720
0.471000  0.075092
0.472000  0.074491
0.473000  0.073896
0.474000  0.073304
0.475000  0.072716
0.476000  0.072130
0.477000  0.071547
0.478000  0.070919
0.479000  0.070343
0.480000  0.069770
0.481000  0.069200
0.482000  0.068585
0.483000  0.068022
0.484000  0.067461
0.485000  0.066857
0.486000  0.066303
0.487000  0.065751
0.488000  0.065157
0.489000  0.064612
0.490000  0.064025
0.491000  0.063487
0.492000  0.062907
0.493000  0.062330
0.494000  0.061801
0.495000  0.061231
0.496000  0.060665
0.497000  0.060102
0.498000  0.059586
0.499000  0.059034
0.500000  0.058548
0.501000  0.058022
0.502000  0.057499
0.503000  0.056935
0.504000  0.056419
0.505000  0.055905
0.506000  0.055395
0.507000  0.054887
0.508000  0.054383
0.509000  0.053882
0.510000  0.053342
0.511000  0.052848
0.512000  0.052356
0.513000  0.051827
0.514000  0.051342
0.515000  0.050820
0.516000  0.050341
0.517000  0.049826
0.518000  0.049353
0.519000  0.048845
0.520000  0.048379
0.521000  0.047877
0.522000  0.047380
0.523000  0.046885
0.524000  0.046432
0.525000  0.045944
0.526000  0.045479
0.527000  0.045019
0.528000  0.044561
0.529000  0.044107
0.530000  0.043656
0.531000  0.043207
0.532000  0.042762
0.533000  0.042284
0.534000  0.041845
0.535000  0.041410
0.536000  0.040942
0.537000  0.040513
0.538000  0.040087
0.539000  0.039629
0.540000  0.039209
0.541000  0.038758
0.542000  0.038345
0.543000  0.037900
0.544000  0.037460
0.545000  0.037056
0.546000  0.036622
0.547000  0.036191
0.548000  0.035764
0.549000  0.035341
0.550000  0.034920
0.551000  0.034515
0.552000  0.034119
0.553000  0.033693
0.554000  0.033303
0.555000  0.032917
0.556000  0.032533
0.557000  0.032152
0.558000  0.031743
0.559000  0.031369
0.560000  0.030967
0.561000  0.030599
0.562000  0.030204
0.563000  0.029842
0.564000  0.029453
0.565000  0.029068
0.566000  0.028716
0.567000  0.028337
0.568000  0.027962
0.569000  0.027590
0.570000  0.027222
0.571000  0.026857
0.572000  0.026495
0.573000  0.026137
0.574000  0.025782
0.575000  0.025431
0.576000  0.025082
0.577000  0.024711
0.578000  0.024369
0.579000  0.024031
0.580000  0.023682
0.581000  0.023364
0.582000  0.023023
0.583000  0.022710
0.584000  0.022375
0.585000  0.022044
0.586000  0.021716
0.587000  0.021415
0.588000  0.021094
0.589000  0.020775
0.590000  0.020460
0.591000  0.020147
0.592000  0.019839
0.593000  0.019533
0.594000  0.019207
0.595000  0.018908
0.596000  0.018613
0.597000  0.018297
0.598000  0.018008
0.599000  0.017700
0.600000  0.017417
0.601000  0.017116
0.602000  0.016818
0.603000  0.016545
0.604000  0.016254
0.605000  0.015966
0.606000  0.015682
0.607000  0.015409
0.608000  0.015141
0.609000  0.014877
0.610000  0.014615
0.611000  0.014337
0.612000  0.014081
0.613000  0.013829
0.614000  0.013561
0.615000  0.013315
0.616000  0.013053
0.617000  0.012813
0.618000  0.012558
0.619000  0.012307
0.620000  0.012076
0.621000  0.011831
0.622000  0.011589
0.623000  0.011351
0.624000  0.011115
0.625000  0.010867
0.626000  0.010638
0.627000  0.010413
0.628000  0.010175
0.629000  0.009956
0.630000  0.009725
0.631000  0.009513
0.632000  0.009289
0.633000  0.009071
0.634000  0.008859
0.635000  0.008651
0.636000  0.008446
0.637000  0.008245
0.638000  0.008046
0.639000  0.007851
0.640000  0.007658
0.641000  0.007469
0.642000  0.007269
0.643000  0.007086
0.644000  0.006894
0.645000  0.006717
0.646000  0.006530
0.647000  0.006347
0.648000  0.006180
0.649000  0.006003
0.650000  0.005830
0.651000  0.005648
0.652000  0.005482
0.653000  0.005318
0.654000  0.005147
0.655000  0.004990
0.656000  0.004826
0.657000  0.004665
0.658000  0.004517
0.659000  0.004363
0.660000  0.004212
0.661000  0.004069
0.662000  0.003927
0.663000  0.003789
0.664000  0.003654
0.665000  0.003521
0.666000  0.003383
0.667000  0.003257
0.668000  0.003126
0.669000  0.003006
0.670000  0.002880
0.671000  0.002759
0.672000  0.002640
0.673000  0.002524
0.674000  0.002412
0.675000  0.002302
0.676000  0.002196
0.677000  0.002086
0.678000  0.001980
0.679000  0.001883
0.680000  0.001783
0.681000  0.001686
0.682000  0.001592
0.683000  0.001496
0.684000  0.001409
0.685000  0.001320
0.686000  0.001239
0.687000  0.001160
0.688000  0.001082
0.689000  0.001011
0.690000  0.000938
0.691000  0.000872
0.692000  0.000806
0.693000  0.000742
0.694000  0.000681
0.695000  0.000620
0.696000  0.000565
0.697000  0.000510
0.698000  0.000461
0.699000  0.000412
0.700000  0.000366
0.701000  0.000323
0.702000  0.000280
0.703000  0.000243
0.704000  0.000207
0.705000  0.000176
0.706000  0.000145
0.707000  0.000118
0.708000  0.000093
0.709000  0.000072
0.710000  0.000052
0.711000  0.000036
0.712000  0.000023
0.713000  0.000013
0.714000  0.000006
0.715000  0.000001
0.716000  0.000000
0.717000  0.000000
0.718000  0.000000
0.719000  0.000000
0.720000  0.000000
0.721000  0.000000
0.722000  0.000000
0.723000  0.000000
0.724000  0.000000
0.725000  0.000000
0.726000  0.000000
0.727000  0.000000
0.728000  0.000000
0.729000  0.000000
0.730000  0.000000
0.731000  0.000000
0.732000  0.000000
0.733000  0.000000
0.734000  0.000000
0.735000  0.000000
0.736000  0.000000
0.737000  0.000000
0.738000  0.000000
0.739000  0.000000
0.740000  0.000000
0.741000  0.000000
0.742000  0.000000
0.743000  0.000000
0.744000  0.000000
0.745000  0.000000
0.746000  0.000000
0.747000  0.000000
0.748000  0.000000
0.749000  0.000000
0.750000  0.000000
0.751000  0.000000
0.752000  0.000000
0.753000  0.000000
0.754000  0.000000
0.755000  0.000000
0.756000  0.000000
0.757000  0.000000
0.758000  0.000000
0.759000  0.000000
0.760000  0.000000
0.761000  0.000000
0.762000  0.000000
0.763000  0.000000
0.764000  0.000000
0.765000  0.000000
0.766000  0.000000
0.767000  0.000000
0.768000  0.000000
0.769000  0.000000
0.770000  0.000000
0.771000  0.000000
0.772000  0.000000
0.773000  0.000000
0.774000  0.000000
0.775000  0.000000
0.776000  0.000000
0.777000  0.000000
0.778000  0.000000
0.779000  0.000000
0.780000  0.000000
0.781000  0.000000
0.782000  0.000000
0.783000  0.000000
0.784000  0.000000
0.785000  0.000000
0.786000  0.000000
0.787000  0.000000
0.788000  0.000000
0.789000  0.000000
0.790000  0.000000
0.791000  0.000000
0.792000  0.000000
0.793000  0.000000
0.794000  0.000000
0.795000  0.000000
0.796000  0.000000
0.797000  0.000000
0.798000  0.000000
0.799000  0.000000
0.800000  0.000000
0.801000  0.000000
0.802000  0.000000
0.803000  0.000000
0.804000  0.000000
0.805000  0.000000
0.806000  0.000000
0.807000  0.000000
0.808000  0.000000
0.809000  0.000000
0.810000  0.000000
0.811000  0.000000
0.812000  0.000000
0.813000  0.000000
0.814000  0.000000
0.815000  0.000000
0.816000  0.000000
0.817000  0.000000
0.818000  0.000000
0.819000  0.000000
0.820000  0.000000
0.821000  0.000000
0.822000  0.000000
0.823000  0.000000
0.824000  0.000000
0.825000  0.000000
0.826000  0.000000
0.827000  0.000000
0.828000  0.000000
0.829000  0.000000
0.830000  0.000000
0.831000  0.000000
0.832000  0.000000
0.833000  0.000000
0.834000  0.000000
0.835000  0.000000
0.836000  0.000000
0.837000  0.000000
0.838000  0.000000
0.839000  0.000000
0.840000  0.000000
0.841000  0.000000
0.842000  0.000000
0.843000  0.000000
0.844000  0.000000
0.845000  0.000000
0.846000  0.000000
0.847000  0.000000
0.848000  0.000000
0.849000  0.000000
0.850000  0.000000
0.851000  0.000000
0.852000  0.000000
0.853000  0.000000
0.854000  0.000000
0.855000  0.000000
0.856000  0.000000
0.857000  0.000000
0.858000  0.000000
0.859000  0.000000
0.860000  0.000000
0.861000  0.000000
0.862000  0.000000
0.863000  0.000000
0.864000  0.000000
0.865000  0.000000
0.866000  0.000000
0.867000  0.000000
0.868000  0.000000
0.869000  0.000000
0.870000  0.000000
0.871000  0.000000
0.872000  0.000000
0.873000  0.000000
0.874000  0.000000
0.875000  0.000000
0.876000  0.000000
0.877000  0.000000
0.878000  0.000000
0.879000  0.000000
0.880000  0.000000
0.881000  0.000000
0.882000  0.000000
0.883000  0.000000
0.884000  0.000000
0.885000  0.000000
0.886000  0.000000
0.887000  0.000000
0.888000  0.000000
0.889000  0.000000
0.890000  0.000000
0.891000  0.000000
0.892000  0.000000
0.893000  0.000000
0.894000  0.000000
0.895000  0.000000
0.896000  0.000000
0.897000  0.000000
0.898000  0.000000
0.899000  0.000000
0.900000  0.000000
0.901000  0.000000
0.902000  0.000000
0.903000  0.000000
0.904000  0.000000
0.905000  0.000000
0.906000  0.000000
0.907000  0.000000
0.908000  0.000000
0.909000  0.000000
0.910000  0.000000
0.911000  0.000000
0.912000  0.000000
0.913000  0.000000
0.914000  0.000000
0.915000  0.000000
0.916000  0.000000
0.917000  0.000000
0.918000  0.000000
0.919000  0.000000
0.920000  0.000000
0.921000  0.000000
0.922000  0.000000
0.923000  0.000000
0.924000  0.000000
0.925000  0.000000
0.926000  0.000000
0.927000  0.000000
0.928000  0.000000
0.929000  0.000000
0.930000  0.000000
0.931000  0.000000
0.932000  0.000000
0.933000  0.000000
0.934000  0.000000
0.935000  0.000000
0.936000  0.000000
0.937000  0.000000
0.938000  0.000000
0.939000  0.000000
0.940000  0.000000
0.941000  0.000000
0.942000  0.000000
0.943000  0.000000
0.944000  0.000000
0.945000  0.000000
0.946000  0.000000
0.947000  0.000000
0.948000  0.000000
0.949000  0.000000
0.950000  0.000000
0.951000  0.000000
0.952000  0.000000
0.953000  0.000000
0.954000  0.000000
0.955000  0.000000
0.956000  0.000000
0.957000  0.000000
0.958000  0.000000
0.959000  0.000000
0.960000  0.000000
0.961000  0.000000
0.962000  0.000000
0.963000  0.000000
0.964000  0.000000
0.965000  0.000000
0.966000  0.000000
0.967000  0.000000
0.968000  0.000000
0.969000  0.000000
0.970000  0.000000
0.971000  0.000000
0.972000  0.000000
0.973000  0.000000
0.974000  0.000000
0.975000  0.000000
0.976000  0.000000
0.977000  0.000000
0.978000  0.000000
0.979000  0.000000
0.980000  0.000000
0.981000  0.000000
0.982000  0.000000
0.983000  0.000000
0.984000  0.000000
0.985000  0.000000
0.986000  0.000000
0.987000  0.000000
0.988000  0.000000
0.989000  0.000000
0.990000  0.000000
0.991000  0.000000
0.992000  0.000000
0.993000  0.000000
0.994000  0.000000
0.995000  0.000000
0.996000  0.000000
0.997000  0.000000
0.998000  0.000000
0.999000  0.000000
1.000000  0.000000


==> 1listRateLow.txt <==
0.001000  1.000000
0.002000  0.979184
0.003000  0.962363
0.004000  0.947064
0.005000  0.932763
0.006000  0.919199
0.007000  0.906201
0.008000  0.893718
0.009000  0.881647
0.010000  0.869919
0.011000  0.858524
0.012000  0.847418
0.013000  0.836603
0.014000  0.826041
0.015000  0.815718
0.016000  0.805594
0.017000  0.795600
0.018000  0.785881
0.019000  0.776346
0.020000  0.766881
0.021000  0.757698
0.022000  0.748580
0.023000  0.739647
0.024000  0.730840
0.025000  0.722089
0.026000  0.713514
0.027000  0.705144
0.028000  0.696794
0.029000  0.688583
0.030000  0.680532
0.031000  0.672547
0.032000  0.664640
0.033000  0.656823
0.034000  0.649108
0.035000  0.641507
0.036000  0.634030
0.037000  0.626567
0.038000  0.619246
0.039000  0.611953
0.040000  0.604821
0.041000  0.597731
0.042000  0.590687
0.043000  0.583828
0.044000  0.576895
0.045000  0.570159
0.046000  0.563493
0.047000  0.556764
0.048000  0.550250
0.049000  0.543679
0.050000  0.537335
0.051000  0.530940
0.052000  0.524640
0.053000  0.518437
0.054000  0.512191
0.055000  0.506048
0.056000  0.500013
0.057000  0.493940
0.058000  0.488130
0.059000  0.482137
0.060000  0.476413
0.061000  0.470509
0.062000  0.464879
0.063000  0.459224
0.064000  0.453543
0.065000  0.447992
0.066000  0.442420
0.067000  0.436981
0.068000  0.431679
0.069000  0.426202
0.070000  0.421023
0.071000  0.415670
0.072000  0.410460
0.073000  0.405236
0.074000  0.400158
0.075000  0.395068
0.076000  0.390127
0.077000  0.385177
0.078000  0.380218
0.079000  0.375251
0.080000  0.370437
0.081000  0.365617
0.082000  0.360791
0.083000  0.356122
0.084000  0.351449
0.085000  0.346772
0.086000  0.342254
0.087000  0.337734
0.088000  0.333213
0.089000  0.328692
0.090000  0.324170
0.091000  0.319811
0.092000  0.315452
0.093000  0.311096
0.094000  0.306903
0.095000  0.302712
0.096000  0.298525
0.097000  0.294342
0.098000  0.290163
0.099000  0.285989
0.100000  0.281981
0.101000  0.277978
0.102000  0.273981
0.103000  0.269991
0.104000  0.266167
0.105000  0.262350
0.106000  0.258382
0.107000  0.254581
0.108000  0.250789
0.109000  0.247163
0.110000  0.243388
0.111000  0.239780
0.112000  0.236182
0.113000  0.232594
0.114000  0.229016
0.115000  0.225448
0.116000  0.221893
0.117000  0.218502
0.118000  0.214970
0.119000  0.211603
0.120000  0.208248
0.121000  0.204905
0.122000  0.201575
0.123000  0.198259
0.124000  0.195105
0.125000  0.191815
0.126000  0.188689
0.127000  0.185427
0.128000  0.182328
0.129000  0.179243
0.130000  0.176173
0.131000  0.173118
0.132000  0.170222
0.133000  0.167197
0.134000  0.164330
0.135000  0.161336
0.136000  0.158501
0.137000  0.155540
0.138000  0.152736
0.139000  0.149948
0.140000  0.147177
0.141000  0.144422
0.142000  0.141821
0.143000  0.139100
0.144000  0.136397
0.145000  0.133845
0.146000  0.131177
0.147000  0.128659
0.148000  0.126158
0.149000  0.123545
0.150000  0.121080
0.151000  0.118633
0.152000  0.116204
0.153000  0.113793
0.154000  0.111401
0.155000  0.109028
0.156000  0.106797
0.157000  0.104461
0.158000  0.102145
0.159000  0.099970
0.160000  0.097693
0.161000  0.095554
0.162000  0.093434
0.163000  0.091217
0.164000  0.089136
0.165000  0.087074
0.166000  0.085032
0.167000  0.083009
0.168000  0.081006
0.169000  0.079023
0.170000  0.077060
0.171000  0.075118
0.172000  0.073197
0.173000  0.071401
0.174000  0.069520
0.175000  0.067661
0.176000  0.065924
0.177000  0.064106
0.178000  0.062410
0.179000  0.060635
0.180000  0.058979
0.181000  0.057247
0.182000  0.055633
0.183000  0.054038
0.184000  0.052372
0.185000  0.050820
0.186000  0.049289
0.187000  0.047779
0.188000  0.046290
0.189000  0.044822
0.190000  0.043375
0.191000  0.041950
0.192000  0.040547
0.193000  0.039165
0.194000  0.037805
0.195000  0.036468
0.196000  0.035153
0.197000  0.033860
0.198000  0.032663
0.199000  0.031414
0.200000  0.030188
0.201000  0.028984
0.202000  0.027872
0.203000  0.026714
0.204000  0.025644
0.205000  0.024531
0.206000  0.023440
0.207000  0.022436
0.208000  0.021392
0.209000  0.020431
0.210000  0.019433
0.211000  0.018515
0.212000  0.017619
0.213000  0.016690
0.214000  0.015839
0.215000  0.015008
0.216000  0.014150
0.217000  0.013365
0.218000  0.012601
0.219000  0.011813
0.220000  0.011095
0.221000  0.010399
0.222000  0.009724
0.223000  0.009032
0.224000  0.008404
0.225000  0.007797
0.226000  0.007213
0.227000  0.006652
0.228000  0.006113
0.229000  0.005565
0.230000  0.005072
0.231000  0.004602
0.232000  0.004155
0.233000  0.003730
0.234000  0.003328
0.235000  0.002949
0.236000  0.002592
0.237000  0.002259
0.238000  0.001948
0.239000  0.001660
0.240000  0.001395
0.241000  0.001153
0.242000  0.000934
0.243000  0.000738
0.244000  0.000565
0.245000  0.000415
0.246000  0.000288
0.247000  0.000185
0.248000  0.000104
0.249000  0.000046
0.250000  0.000012
0.251000  0.000000
0.252000  0.000000
0.253000  0.000000
0.254000  0.000000
0.255000  0.000000
0.256000  0.000000
0.257000  0.000000
0.258000  0.000000
0.259000  0.000000
0.260000  0.000000
0.261000  0.000000
0.262000  0.000000
0.263000  0.000000
0.264000  0.000000
0.265000  0.000000
0.266000  0.000000
0.267000  0.000000
0.268000  0.000000
0.269000  0.000000
0.270000  0.000000
0.271000  0.000000
0.272000  0.000000
0.273000  0.000000
0.274000  0.000000
0.275000  0.000000
0.276000  0.000000
0.277000  0.000000
0.278000  0.000000
0.279000  0.000000
0.280000  0.000000
0.281000  0.000000
0.282000  0.000000
0.283000  0.000000
0.284000  0.000000
0.285000  0.000000
0.286000  0.000000
0.287000  0.000000
0.288000  0.000000
0.289000  0.000000
0.290000  0.000000
0.291000  0.000000
0.292000  0.000000
0.293000  0.000000
0.294000  0.000000
0.295000  0.000000
0.296000  0.000000
0.297000  0.000000
0.298000  0.000000
0.299000  0.000000
0.300000  0.000000
0.301000  0.000000
0.302000  0.000000
0.303000  0.000000
0.304000  0.000000
0.305000  0.000000
0.306000  0.000000
0.307000  0.000000
0.308000  0.000000
0.309000  0.000000
0.310000  0.000000
0.311000  0.000000
0.312000  0.000000
0.313000  0.000000
0.314000  0.000000
0.315000  0.000000
0.316000  0.000000
0.317000  0.000000
0.318000  0.000000
0.319000  0.000000
0.320000  0.000000
0.321000  0.000000
0.322000  0.000000
0.323000  0.000000
0.324000  0.000000
0.325000  0.000000
0.326000  0.000000
0.327000  0.000000
0.328000  0.000000
0.329000  0.000000
0.330000  0.000000
0.331000  0.000000
0.332000  0.000000
0.333000  0.000000
0.334000  0.000000
0.335000  0.000000
0.336000  0.000000
0.337000  0.000000
0.338000  0.000000
0.339000  0.000000
0.340000  0.000000
0.341000  0.000000
0.342000  0.000000
0.343000  0.000000
0.344000  0.000000
0.345000  0.000000
0.346000  0.000000
0.347000  0.000000
0.348000  0.000000
0.349000  0.000000
0.350000  0.000000
0.351000  0.000000
0.352000  0.000000
0.353000  0.000000
0.354000  0.000000
0.355000  0.000000
0.356000  0.000000
0.357000  0.000000
0.358000  0.000000
0.359000  0.000000
0.360000  0.000000
0.361000  0.000000
0.362000  0.000000
0.363000  0.000000
0.364000  0.000000
0.365000  0.000000
0.366000  0.000000
0.367000  0.000000
0.368000  0.000000
0.369000  0.000000
0.370000  0.000000
0.371000  0.000000
0.372000  0.000000
0.373000  0.000000
0.374000  0.000000
0.375000  0.000000
0.376000  0.000000
0.377000  0.000000
0.378000  0.000000
0.379000  0.000000
0.380000  0.000000
0.381000  0.000000
0.382000  0.000000
0.383000  0.000000
0.384000  0.000000
0.385000  0.000000
0.386000  0.000000
0.387000  0.000000
0.388000  0.000000
0.389000  0.000000
0.390000  0.000000
0.391000  0.000000
0.392000  0.000000
0.393000  0.000000
0.394000  0.000000
0.395000  0.000000
0.396000  0.000000
0.397000  0.000000
0.398000  0.000000
0.399000  0.000000
0.400000  0.000000
0.401000  0.000000
0.402000  0.000000
0.403000  0.000000
0.404000  0.000000
0.405000  0.000000
0.406000  0.000000
0.407000  0.000000
0.408000  0.000000
0.409000  0.000000
0.410000  0.000000
0.411000  0.000000
0.412000  0.000000
0.413000  0.000000
0.414000  0.000000
0.415000  0.000000
0.416000  0.000000
0.417000  0.000000
0.418000  0.000000
0.419000  0.000000
0.420000  0.000000
0.421000  0.000000
0.422000  0.000000
0.423000  0.000000
0.424000  0.000000
0.425000  0.000000
0.426000  0.000000
0.427000  0.000000
0.428000  0.000000
0.429000  0.000000
0.430000  0.000000
0.431000  0.000000
0.432000  0.000000
0.433000  0.000000
0.434000  0.000000
0.435000  0.000000
0.436000  0.000000
0.437000  0.000000
0.438000  0.000000
0.439000  0.000000
0.440000  0.000000
0.441000  0.000000
0.442000  0.000000
0.443000  0.000000
0.444000  0.000000
0.445000  0.000000
0.446000  0.000000
0.447000  0.000000
0.448000  0.000000
0.449000  0.000000
0.450000  0.000000
0.451000  0.000000
0.452000  0.000000
0.453000  0.000000
0.454000  0.000000
0.455000  0.000000
0.456000  0.000000
0.457000  0.000000
0.458000  0.000000
0.459000  0.000000
0.460000  0.000000
0.461000  0.000000
0.462000  0.000000
0.463000  0.000000
0.464000  0.000000
0.465000  0.000000
0.466000  0.000000
0.467000  0.000000
0.468000  0.000000
0.469000  0.000000
0.470000  0.000000
0.471000  0.000000
0.472000  0.000000
0.473000  0.000000
0.474000  0.000000
0.475000  0.000000
0.476000  0.000000
0.477000  0.000000
0.478000  0.000000
0.479000  0.000000
0.480000  0.000000
0.481000  0.000000
0.482000  0.000000
0.483000  0.000000
0.484000  0.000000
0.485000  0.000000
0.486000  0.000000
0.487000  0.000000
0.488000  0.000000
0.489000  0.000000
0.490000  0.000000
0.491000  0.000000
0.492000  0.000000
0.493000  0.000000
0.494000  0.000000
0.495000  0.000000
0.496000  0.000000
0.497000  0.000000
0.498000  0.000000
0.499000  0.000000
0.500000  0.000000
0.501000  0.000000
0.502000  0.000000
0.503000  0.000000
0.504000  0.000000
0.505000  0.000000
0.506000  0.000000
0.507000  0.000000
0.508000  0.000000
0.509000  0.000000
0.510000  0.000000
0.511000  0.000000
0.512000  0.000000
0.513000  0.000000
0.514000  0.000000
0.515000  0.000000
0.516000  0.000000
0.517000  0.000000
0.518000  0.000000
0.519000  0.000000
0.520000  0.000000
0.521000  0.000000
0.522000  0.000000
0.523000  0.000000
0.524000  0.000000
0.525000  0.000000
0.526000  0.000000
0.527000  0.000000
0.528000  0.000000
0.529000  0.000000
0.530000  0.000000
0.531000  0.000000
0.532000  0.000000
0.533000  0.000000
0.534000  0.000000
0.535000  0.000000
0.536000  0.000000
0.537000  0.000000
0.538000  0.000000
0.539000  0.000000
0.540000  0.000000
0.541000  0.000000
0.542000  0.000000
0.543000  0.000000
0.544000  0.000000
0.545000  0.000000
0.546000  0.000000
0.547000  0.000000
0.548000  0.000000
0.549000  0.000000
0.550000  0.000000
0.551000  0.000000
0.552000  0.000000
0.553000  0.000000
0.554000  0.000000
0.555000  0.000000
0.556000  0.000000
0.557000  0.000000
0.558000  0.000000
0.559000  0.000000
0.560000  0.000000
0.561000  0.000000
0.562000  0.000000
0.563000  0.000000
0.564000  0.000000
0.565000  0.000000
0.566000  0.000000
0.567000  0.000000
0.568000  0.000000
0.569000  0.000000
0.570000  0.000000
0.571000  0.000000
0.572000  0.000000
0.573000  0.000000
0.574000  0.000000
0.575000  0.000000
0.576000  0.000000
0.577000  0.000000
0.578000  0.000000
0.579000  0.000000
0.580000  0.000000
0.581000  0.000000
0.582000  0.000000
0.583000  0.000000
0.584000  0.000000
0.585000  0.000000
0.586000  0.000000
0.587000  0.000000
0.588000  0.000000
0.589000  0.000000
0.590000  0.000000
0.591000  0.000000
0.592000  0.000000
0.593000  0.000000
0.594000  0.000000
0.595000  0.000000
0.596000  0.000000
0.597000  0.000000
0.598000  0.000000
0.599000  0.000000
0.600000  0.000000
0.601000  0.000000
0.602000  0.000000
0.603000  0.000000
0.604000  0.000000
0.605000  0.000000
0.606000  0.000000
0.607000  0.000000
0.608000  0.000000
0.609000  0.000000
0.610000  0.000000
0.611000  0.000000
0.612000  0.000000
0.613000  0.000000
0.614000  0.000000
0.615000  0.000000
0.616000  0.000000
0.617000  0.000000
0.618000  0.000000
0.619000  0.000000
0.620000  0.000000
0.621000  0.000000
0.622000  0.000000
0.623000  0.000000
0.624000  0.000000
0.625000  0.000000
0.626000  0.000000
0.627000  0.000000
0.628000  0.000000
0.629000  0.000000
0.630000  0.000000
0.631000  0.000000
0.632000  0.000000
0.633000  0.000000
0.634000  0.000000
0.635000  0.000000
0.636000  0.000000
0.637000  0.000000
0.638000  0.000000
0.639000  0.000000
0.640000  0.000000
0.641000  0.000000
0.642000  0.000000
0.643000  0.000000
0.644000  0.000000
0.645000  0.000000
0.646000  0.000000
0.647000  0.000000
0.648000  0.000000
0.649000  0.000000
0.650000  0.000000
0.651000  0.000000
0.652000  0.000000
0.653000  0.000000
0.654000  0.000000
0.655000  0.000000
0.656000  0.000000
0.657000  0.000000
0.658000  0.000000
0.659000  0.000000
0.660000  0.000000
0.661000  0.000000
0.662000  0.000000
0.663000  0.000000
0.664000  0.000000
0.665000  0.000000
0.666000  0.000000
0.667000  0.000000
0.668000  0.000000
0.669000  0.000000
0.670000  0.000000
0.671000  0.000000
0.672000  0.000000
0.673000  0.000000
0.674000  0.000000
0.675000  0.000000
0.676000  0.000000
0.677000  0.000000
0.678000  0.000000
0.679000  0.000000
0.680000  0.000000
0.681000  0.000000
0.682000  0.000000
0.683000  0.000000
0.684000  0.000000
0.685000  0.000000
0.686000  0.000000
0.687000  0.000000
0.688000  0.000000
0.689000  0.000000
0.690000  0.000000
0.691000  0.000000
0.692000  0.000000
0.693000  0.000000
0.694000  0.000000
0.695000  0.000000
0.696000  0.000000
0.697000  0.000000
0.698000  0.000000
0.699000  0.000000
0.700000  0.000000
0.701000  0.000000
0.702000  0.000000
0.703000  0.000000
0.704000  0.000000
0.705000  0.000000
0.706000  0.000000
0.707000  0.000000
0.708000  0.000000
0.709000  0.000000
0.710000  0.000000
0.711000  0.000000
0.712000  0.000000
0.713000  0.000000
0.714000  0.000000
0.715000  0.000000
0.716000  0.000000
0.717000  0.000000
0.718000  0.000000
0.719000  0.000000
0.720000  0.000000
0.721000  0.000000
0.722000  0.000000
0.723000  0.000000
0.724000  0.000000
0.725000  0.000000
0.726000  0.000000
0.727000  0.000000
0.728000  0.000000
0.729000  0.000000
0.730000  0.000000
0.731000  0.000000
0.732000  0.000000
0.733000  0.000000
0.734000  0.000000
0.735000  0.000000
0.736000  0.000000
0.737000  0.000000
0.738000  0.000000
0.739000  0.000000
0.740000  0.000000
0.741000  0.000000
0.742000  0.000000
0.743000  0.000000
0.744000  0.000000
0.745000  0.000000
0.746000  0.000000
0.747000  0.000000
0.748000  0.000000
0.749000  0.000000
0.750000  0.000000
0.751000  0.000000
0.752000  0.000000
0.753000  0.000000
0.754000  0.000000
0.755000  0.000000
0.756000  0.000000
0.757000  0.000000
0.758000  0.000000
0.759000  0.000000
0.760000  0.000000
0.761000  0.000000
0.762000  0.000000
0.763000  0.000000
0.764000  0.000000
0.765000  0.000000
0.766000  0.000000
0.767000  0.000000
0.768000  0.000000
0.769000  0.000000
0.770000  0.000000
0.771000  0.000000
0.772000  0.000000
0.773000  0.000000
0.774000  0.000000
0.775000  0.000000
0.776000  0.000000
0.777000  0.000000
0.778000  0.000000
0.779000  0.000000
0.780000  0.000000
0.781000  0.000000
0.782000  0.000000
0.783000  0.000000
0.784000  0.000000
0.785000  0.000000
0.786000  0.000000
0.787000  0.000000
0.788000  0.000000
0.789000  0.000000
0.790000  0.000000
0.791000  0.000000
0.792000  0.000000
0.793000  0.000000
0.794000  0.000000
0.795000  0.000000
0.796000  0.000000
0.797000  0.000000
0.798000  0.000000
0.799000  0.000000
0.800000  0.000000
0.801000  0.000000
0.802000  0.000000
0.803000  0.000000
0.804000  0.000000
0.805000  0.000000
0.806000  0.000000
0.807000  0.000000
0.808000  0.000000
0.809000  0.000000
0.810000  0.000000
0.811000  0.000000
0.812000  0.000000
0.813000  0.000000
0.814000  0.000000
0.815000  0.000000
0.816000  0.000000
0.817000  0.000000
0.818000  0.000000
0.819000  0.000000
0.820000  0.000000
0.821000  0.000000
0.822000  0.000000
0.823000  0.000000
0.824000  0.000000
0.825000  0.000000
0.826000  0.000000
0.827000  0.000000
0.828000  0.000000
0.829000  0.000000
0.830000  0.000000
0.831000  0.000000
0.832000  0.000000
0.833000  0.000000
0.834000  0.000000
0.835000  0.000000
0.836000  0.000000
0.837000  0.000000
0.838000  0.000000
0.839000  0.000000
0.840000  0.000000
0.841000  0.000000
0.842000  0.000000
0.843000  0.000000
0.844000  0.000000
0.845000  0.000000
0.846000  0.000000
0.847000  0.000000
0.848000  0.000000
0.849000  0.000000
0.850000  0.000000
0.851000  0.000000
0.852000  0.000000
0.853000  0.000000
0.854000  0.000000
0.855000  0.000000
0.856000  0.000000
0.857000  0.000000
0.858000  0.000000
0.859000  0.000000
0.860000  0.000000
0.861000  0.000000
0.862000  0.000000
0.863000  0.000000
0.864000  0.000000
0.865000  0.000000
0.866000  0.000000
0.867000  0.000000
0.868000  0.000000
0.869000  0.000000
0.870000  0.000000
0.871000  0.000000
0.872000  0.000000
0.873000  0.000000
0.874000  0.000000
0.875000  0.000000
0.876000  0.000000
0.877000  0.000000
0.878000  0.000000
0.879000  0.000000
0.880000  0.000000
0.881000  0.000000
0.882000  0.000000
0.883000  0.000000
0.884000  0.000000
0.885000  0.000000
0.886000  0.000000
0.887000  0.000000
0.888000  0.000000
0.889000  0.000000
0.890000  0.000000
0.891000  0.000000
0.892000  0.000000
0.893000  0.000000
0.894000  0.000000
0.895000  0.000000
0.896000  0.000000
0.897000  0.000000
0.898000  0.000000
0.899000  0.000000
0.900000  0.000000
0.901000  0.000000
0.902000  0.000000
0.903000  0.000000
0.904000  0.000000
0.905000  0.000000
0.906000  0.000000
0.907000  0.000000
0.908000  0.000000
0.909000  0.000000
0.910000  0.000000
0.911000  0.000000
0.912000  0.000000
0.913000  0.000000
0.914000  0.000000
0.915000  0.000000
0.916000  0.000000
0.917000  0.000000
0.918000  0.000000
0.919000  0.000000
0.920000  0.000000
0.921000  0.000000
0.922000  0.000000
0.923000  0.000000
0.924000  0.000000
0.925000  0.000000
0.926000  0.000000
0.927000  0.000000
0.928000  0.000000
0.929000  0.000000
0.930000  0.000000
0.931000  0.000000
0.932000  0.000000
0.933000  0.000000
0.934000  0.000000
0.935000  0.000000
0.936000  0.000000
0.937000  0.000000
0.938000  0.000000
0.939000  0.000000
0.940000  0.000000
0.941000  0.000000
0.942000  0.000000
0.943000  0.000000
0.944000  0.000000
0.945000  0.000000
0.946000  0.000000
0.947000  0.000000
0.948000  0.000000
0.949000  0.000000
0.950000  0.000000
0.951000  0.000000
0.952000  0.000000
0.953000  0.000000
0.954000  0.000000
0.955000  0.000000
0.956000  0.000000
0.957000  0.000000
0.958000  0.000000
0.959000  0.000000
0.960000  0.000000
0.961000  0.000000
0.962000  0.000000
0.963000  0.000000
0.964000  0.000000
0.965000  0.000000
0.966000  0.000000
0.967000  0.000000
0.968000  0.000000
0.969000  0.000000
0.970000  0.000000
0.971000  0.000000
0.972000  0.000000
0.973000  0.000000
0.974000  0.000000
0.975000  0.000000
0.976000  0.000000
0.977000  0.000000
0.978000  0.000000
0.979000  0.000000
0.980000  0.000000
0.981000  0.000000
0.982000  0.000000
0.983000  0.000000
0.984000  0.000000
0.985000  0.000000
0.986000  0.000000
0.987000  0.000000
0.988000  0.000000
0.989000  0.000000
0.990000  0.000000
0.991000  0.000000
0.992000  0.000000
0.993000  0.000000
0.994000  0.000000
0.995000  0.000000
0.996000  0.000000
0.997000  0.000000
0.998000  0.000000
0.999000  0.000000
1.000000  0.000000


==> 2listRateLow.txt <==
0.001000  1.000000
0.002000  0.984383
0.003000  0.971768
0.004000  0.960277
0.005000  0.949526
0.006000  0.939312
0.007000  0.929542
0.008000  0.920124
0.009000  0.911019
0.010000  0.902178
0.011000  0.893598
0.012000  0.885203
0.013000  0.877005
0.014000  0.869026
0.015000  0.861150
0.016000  0.853490
0.017000  0.845922
0.018000  0.838500
0.019000  0.831231
0.020000  0.824072
0.021000  0.817013
0.022000  0.810081
0.023000  0.803278
0.024000  0.796564
0.025000  0.789909
0.026000  0.783387
0.027000  0.776965
0.028000  0.770602
0.029000  0.764314
0.030000  0.758055
0.031000  0.751958
0.032000  0.745852
0.033000  0.739873
0.034000  0.733968
0.035000  0.728081
0.036000  0.722286
0.037000  0.716524
0.038000  0.710801
0.039000  0.705195
0.040000  0.699643
0.041000  0.694077
0.042000  0.688651
0.043000  0.683220
0.044000  0.677866
0.045000  0.672515
0.046000  0.667250
0.047000  0.662079
0.048000  0.656923
0.049000  0.651786
0.050000  0.646671
0.051000  0.641665
0.052000  0.636603
0.053000  0.631657
0.054000  0.626747
0.055000  0.621873
0.056000  0.617040
0.057000  0.612249
0.058000  0.607503
0.059000  0.602806
0.060000  0.598065
0.061000  0.593470
0.062000  0.588835
0.063000  0.584257
0.064000  0.579737
0.065000  0.575196
0.066000  0.570691
0.067000  0.566258
0.068000  0.561877
0.069000  0.557571
0.070000  0.553235
0.071000  0.548971
0.072000  0.544678
0.073000  0.540460
0.074000  0.536214
0.075000  0.532047
0.076000  0.527959
0.077000  0.523847
0.078000  0.519711
0.079000  0.515659
0.080000  0.511584
0.081000  0.507596
0.082000  0.503586
0.083000  0.499666
0.084000  0.495726
0.085000  0.491877
0.086000  0.488011
0.087000  0.484126
0.088000  0.480337
0.089000  0.476530
0.090000  0.472708
0.091000  0.468983
0.092000  0.465244
0.093000  0.461490
0.094000  0.457836
0.095000  0.454169
0.096000  0.450604
0.097000  0.446911
0.098000  0.443322
0.099000  0.439837
0.100000  0.436225
0.101000  0.432719
0.102000  0.429203
0.103000  0.425794
0.104000  0.422258
0.105000  0.418831
0.106000  0.415395
0.107000  0.412069
0.108000  0.408616
0.109000  0.405274
0.110000  0.401925
0.111000  0.398689
0.112000  0.395325
0.113000  0.392076
0.114000  0.388820
0.115000  0.385610
0.116000  0.382449
0.117000  0.379160
0.118000  0.376111
0.119000  0.372934
0.120000  0.369752
0.121000  0.366689
0.122000  0.363621
0.123000  0.360550
0.124000  0.357474
0.125000  0.354396
0.126000  0.351437
0.127000  0.348475
0.128000  0.345510
0.129000  0.342543
0.130000  0.339574
0.131000  0.336602
0.132000  0.333752
0.133000  0.330777
0.134000  0.327924
0.135000  0.325069
0.136000  0.322213
0.137000  0.319357
0.138000  0.316623
0.139000  0.313765
0.140000  0.311031
0.141000  0.308296
0.142000  0.305561
0.143000  0.302827
0.144000  0.300092
0.145000  0.297358
0.146000  0.294748
0.147000  0.292015
0.148000  0.289407
0.149000  0.286676
0.150000  0.284070
0.151000  0.281466
0.152000  0.278862
0.153000  0.276384
0.154000  0.273784
0.155000  0.271186
0.156000  0.268713
0.157000  0.266242
0.158000  0.263650
0.159000  0.261184
0.160000  0.258720
0.161000  0.256259
0.162000  0.253800
0.163000  0.251378
0.164000  0.249014
0.165000  0.246570
0.166000  0.244240
0.167000  0.241898
0.168000  0.239478
0.169000  0.237163
0.170000  0.234913
0.171000  0.232591
0.172000  0.230273
0.173000  0.227959
0.174000  0.225771
0.175000  0.223465
0.176000  0.221284
0.177000  0.218986
0.178000  0.216813
0.179000  0.214645
0.180000  0.212480
0.181000  0.210321
0.182000  0.208045
0.183000  0.206014
0.184000  0.203868
0.185000  0.201727
0.186000  0.199591
0.187000  0.197460
0.188000  0.195452
0.189000  0.193331
0.190000  0.191333
0.191000  0.189223
0.192000  0.187235
0.193000  0.185252
0.194000  0.183275
0.195000  0.181188
0.196000  0.179222
0.197000  0.177261
0.198000  0.175307
0.199000  0.173358
0.200000  0.171415
0.201000  0.169592
0.202000  0.167661
0.203000  0.165736
0.204000  0.163817
0.205000  0.162017
0.206000  0.160111
0.207000  0.158324
0.208000  0.156431
0.209000  0.154655
0.210000  0.152776
0.211000  0.151013
0.212000  0.149257
0.213000  0.147508
0.214000  0.145683
0.215000  0.143935
0.216000  0.142195
0.217000  0.140467
0.218000  0.138751
0.219000  0.137122
0.220000  0.135409
0.221000  0.133703
0.222000  0.132004
0.223000  0.130419
0.224000  0.128734
0.225000  0.127162
0.226000  0.125493
0.227000  0.123935
0.228000  0.122280
0.229000  0.120736
0.230000  0.119199
0.231000  0.117568
0.232000  0.116046
0.233000  0.114531
0.234000  0.113023
0.235000  0.111523
0.236000  0.110030
0.237000  0.108446
0.238000  0.106969
0.239000  0.105499
0.240000  0.104037
0.241000  0.102583
0.242000  0.101137
0.243000  0.099795
0.244000  0.098364
0.245000  0.096942
0.246000  0.095527
0.247000  0.094121
0.248000  0.092723
0.249000  0.091426
0.250000  0.090044
0.251000  0.088671
0.252000  0.087397
0.253000  0.086040
0.254000  0.084782
0.255000  0.083442
0.256000  0.082111
0.257000  0.080877
0.258000  0.079563
0.259000  0.078345
0.260000  0.077049
0.261000  0.075847
0.262000  0.074653
0.263000  0.073383
0.264000  0.072206
0.265000  0.070962
0.266000  0.069794
0.267000  0.068642
0.268000  0.067499
0.269000  0.066341
0.270000  0.065157
0.271000  0.064039
0.272000  0.062930
0.273000  0.061777
0.274000  0.060678
0.275000  0.059588
0.276000  0.058583
0.277000  0.057510
0.278000  0.056445
0.279000  0.055390
0.280000  0.054343
0.281000  0.053305
0.282000  0.052277
0.283000  0.051257
0.284000  0.050319
0.285000  0.049317
0.286000  0.048325
0.287000  0.047341
0.288000  0.046367
0.289000  0.045471
0.290000  0.044515
0.291000  0.043569
0.292000  0.042698
0.293000  0.041770
0.294000  0.040851
0.295000  0.039942
0.296000  0.039106
0.297000  0.038216
0.298000  0.037397
0.299000  0.036525
0.300000  0.035663
0.301000  0.034871
0.302000  0.034028
0.303000  0.033194
0.304000  0.032429
0.305000  0.031615
0.306000  0.030867
0.307000  0.030072
0.308000  0.029342
0.309000  0.028566
0.310000  0.027854
0.311000  0.027098
0.312000  0.026351
0.313000  0.025667
0.314000  0.024940
0.315000  0.024274
0.316000  0.023566
0.317000  0.022918
0.318000  0.022240
0.319000  0.021606
0.320000  0.020933
0.321000  0.020322
0.322000  0.019719
0.323000  0.019081
0.324000  0.018497
0.325000  0.017903
0.326000  0.017313
0.327000  0.016730
0.328000  0.016180
0.329000  0.015638
0.330000  0.015066
0.331000  0.014543
0.332000  0.014030
0.333000  0.013526
0.334000  0.012993
0.335000  0.012508
0.336000  0.012032
0.337000  0.011530
0.338000  0.011073
0.339000  0.010626
0.340000  0.010187
0.341000  0.009726
0.342000  0.009306
0.343000  0.008897
0.344000  0.008496
0.345000  0.008075
0.346000  0.007693
0.347000  0.007321
0.348000  0.006931
0.349000  0.006578
0.350000  0.006234
0.351000  0.005874
0.352000  0.005550
0.353000  0.005235
0.354000  0.004906
0.355000  0.004610
0.356000  0.004323
0.357000  0.004025
0.358000  0.003758
0.359000  0.003500
0.360000  0.003232
0.361000  0.002993
0.362000  0.002763
0.363000  0.002526
0.364000  0.002316
0.365000  0.002115
0.366000  0.001908
0.367000  0.001726
0.368000  0.001540
0.369000  0.001377
0.370000  0.001212
0.371000  0.001068
0.372000  0.000933
0.373000  0.000798
0.374000  0.000682
0.375000  0.000568
0.376000  0.000471
0.377000  0.000377
0.378000  0.000299
0.379000  0.000225
0.380000  0.000162
0.381000  0.000112
0.382000  0.000069
0.383000  0.000038
0.384000  0.000015
0.385000  0.000003
0.386000  0.000000
0.387000  0.000000
0.388000  0.000000
0.389000  0.000000
0.390000  0.000000
0.391000  0.000000
0.392000  0.000000
0.393000  0.000000
0.394000  0.000000
0.395000  0.000000
0.396000  0.000000
0.397000  0.000000
0.398000  0.000000
0.399000  0.000000
0.400000  0.000000
0.401000  0.000000
0.402000  0.000000
0.403000  0.000000
0.404000  0.000000
0.405000  0.000000
0.406000  0.000000
0.407000  0.000000
0.408000  0.000000
0.409000  0.000000
0.410000  0.000000
0.411000  0.000000
0.412000  0.000000
0.413000  0.000000
0.414000  0.000000
0.415000  0.000000
0.416000  0.000000
0.417000  0.000000
0.418000  0.000000
0.419000  0.000000
0.420000  0.000000
0.421000  0.000000
0.422000  0.000000
0.423000  0.000000
0.424000  0.000000
0.425000  0.000000
0.426000  0.000000
0.427000  0.000000
0.428000  0.000000
0.429000  0.000000
0.430000  0.000000
0.431000  0.000000
0.432000  0.000000
0.433000  0.000000
0.434000  0.000000
0.435000  0.000000
0.436000  0.000000
0.437000  0.000000
0.438000  0.000000
0.439000  0.000000
0.440000  0.000000
0.441000  0.000000
0.442000  0.000000
0.443000  0.000000
0.444000  0.000000
0.445000  0.000000
0.446000  0.000000
0.447000  0.000000
0.448000  0.000000
0.449000  0.000000
0.450000  0.000000
0.451000  0.000000
0.452000  0.000000
0.453000  0.000000
0.454000  0.000000
0.455000  0.000000
0.456000  0.000000
0.457000  0.000000
0.458000  0.000000
0.459000  0.000000
0.460000  0.000000
0.461000  0.000000
0.462000  0.000000
0.463000  0.000000
0.464000  0.000000
0.465000  0.000000
0.466000  0.000000
0.467000  0.000000
0.468000  0.000000
0.469000  0.000000
0.470000  0.000000
0.471000  0.000000
0.472000  0.000000
0.473000  0.000000
0.474000  0.000000
0.475000  0.000000
0.476000  0.000000
0.477000  0.000000
0.478000  0.000000
0.479000  0.000000
0.480000  0.000000
0.481000  0.000000
0.482000  0.000000
0.483000  0.000000
0.484000  0.000000
0.485000  0.000000
0.486000  0.000000
0.487000  0.000000
0.488000  0.000000
0.489000  0.000000
0.490000  0.000000
0.491000  0.000000
0.492000  0.000000
0.493000  0.000000
0.494000  0.000000
0.495000  0.000000
0.496000  0.000000
0.497000  0.000000
0.498000  0.000000
0.499000  0.000000
0.500000  0.000000
0.501000  0.000000
0.502000  0.000000
0.503000  0.000000
0.504000  0.000000
0.505000  0.000000
0.506000  0.000000
0.507000  0.000000
0.508000  0.000000
0.509000  0.000000
0.510000  0.000000
0.511000  0.000000
0.512000  0.000000
0.513000  0.000000
0.514000  0.000000
0.515000  0.000000
0.516000  0.000000
0.517000  0.000000
0.518000  0.000000
0.519000  0.000000
0.520000  0.000000
0.521000  0.000000
0.522000  0.000000
0.523000  0.000000
0.524000  0.000000
0.525000  0.000000
0.526000  0.000000
0.527000  0.000000
0.528000  0.000000
0.529000  0.000000
0.530000  0.000000
0.531000  0.000000
0.532000  0.000000
0.533000  0.000000
0.534000  0.000000
0.535000  0.000000
0.536000  0.000000
0.537000  0.000000
0.538000  0.000000
0.539000  0.000000
0.540000  0.000000
0.541000  0.000000
0.542000  0.000000
0.543000  0.000000
0.544000  0.000000
0.545000  0.000000
0.546000  0.000000
0.547000  0.000000
0.548000  0.000000
0.549000  0.000000
0.550000  0.000000
0.551000  0.000000
0.552000  0.000000
0.553000  0.000000
0.554000  0.000000
0.555000  0.000000
0.556000  0.000000
0.557000  0.000000
0.558000  0.000000
0.559000  0.000000
0.560000  0.000000
0.561000  0.000000
0.562000  0.000000
0.563000  0.000000
0.564000  0.000000
0.565000  0.000000
0.566000  0.000000
0.567000  0.000000
0.568000  0.000000
0.569000  0.000000
0.570000  0.000000
0.571000  0.000000
0.572000  0.000000
0.573000  0.000000
0.574000  0.000000
0.575000  0.000000
0.576000  0.000000
0.577000  0.000000
0.578000  0.000000
0.579000  0.000000
0.580000  0.000000
0.581000  0.000000
0.582000  0.000000
0.583000  0.000000
0.584000  0.000000
0.585000  0.000000
0.586000  0.000000
0.587000  0.000000
0.588000  0.000000
0.589000  0.000000
0.590000  0.000000
0.591000  0.000000
0.592000  0.000000
0.593000  0.000000
0.594000  0.000000
0.595000  0.000000
0.596000  0.000000
0.597000  0.000000
0.598000  0.000000
0.599000  0.000000
0.600000  0.000000
0.601000  0.000000
0.602000  0.000000
0.603000  0.000000
0.604000  0.000000
0.605000  0.000000
0.606000  0.000000
0.607000  0.000000
0.608000  0.000000
0.609000  0.000000
0.610000  0.000000
0.611000  0.000000
0.612000  0.000000
0.613000  0.000000
0.614000  0.000000
0.615000  0.000000
0.616000  0.000000
0.617000  0.000000
0.618000  0.000000
0.619000  0.000000
0.620000  0.000000
0.621000  0.000000
0.622000  0.000000
0.623000  0.000000
0.624000  0.000000
0.625000  0.000000
0.626000  0.000000
0.627000  0.000000
0.628000  0.000000
0.629000  0.000000
0.630000  0.000000
0.631000  0.000000
0.632000  0.000000
0.633000  0.000000
0.634000  0.000000
0.635000  0.000000
0.636000  0.000000
0.637000  0.000000
0.638000  0.000000
0.639000  0.000000
0.640000  0.000000
0.641000  0.000000
0.642000  0.000000
0.643000  0.000000
0.644000  0.000000
0.645000  0.000000
0.646000  0.000000
0.647000  0.000000
0.648000  0.000000
0.649000  0.000000
0.650000  0.000000
0.651000  0.000000
0.652000  0.000000
0.653000  0.000000
0.654000  0.000000
0.655000  0.000000
0.656000  0.000000
0.657000  0.000000
0.658000  0.000000
0.659000  0.000000
0.660000  0.000000
0.661000  0.000000
0.662000  0.000000
0.663000  0.000000
0.664000  0.000000
0.665000  0.000000
0.666000  0.000000
0.667000  0.000000
0.668000  0.000000
0.669000  0.000000
0.670000  0.000000
0.671000  0.000000
0.672000  0.000000
0.673000  0.000000
0.674000  0.000000
0.675000  0.000000
0.676000  0.000000
0.677000  0.000000
0.678000  0.000000
0.679000  0.000000
0.680000  0.000000
0.681000  0.000000
0.682000  0.000000
0.683000  0.000000
0.684000  0.000000
0.685000  0.000000
0.686000  0.000000
0.687000  0.000000
0.688000  0.000000
0.689000  0.000000
0.690000  0.000000
0.691000  0.000000
0.692000  0.000000
0.693000  0.000000
0.694000  0.000000
0.695000  0.000000
0.696000  0.000000
0.697000  0.000000
0.698000  0.000000
0.699000  0.000000
0.700000  0.000000
0.701000  0.000000
0.702000  0.000000
0.703000  0.000000
0.704000  0.000000
0.705000  0.000000
0.706000  0.000000
0.707000  0.000000
0.708000  0.000000
0.709000  0.000000
0.710000  0.000000
0.711000  0.000000
0.712000  0.000000
0.713000  0.000000
0.714000  0.000000
0.715000  0.000000
0.716000  0.000000
0.717000  0.000000
0.718000  0.000000
0.719000  0.000000
0.720000  0.000000
0.721000  0.000000
0.722000  0.000000
0.723000  0.000000
0.724000  0.000000
0.725000  0.000000
0.726000  0.000000
0.727000  0.000000
0.728000  0.000000
0.729000  0.000000
0.730000  0.000000
0.731000  0.000000
0.732000  0.000000
0.733000  0.000000
0.734000  0.000000
0.735000  0.000000
0.736000  0.000000
0.737000  0.000000
0.738000  0.000000
0.739000  0.000000
0.740000  0.000000
0.741000  0.000000
0.742000  0.000000
0.743000  0.000000
0.744000  0.000000
0.745000  0.000000
0.746000  0.000000
0.747000  0.000000
0.748000  0.000000
0.749000  0.000000
0.750000  0.000000
0.751000  0.000000
0.752000  0.000000
0.753000  0.000000
0.754000  0.000000
0.755000  0.000000
0.756000  0.000000
0.757000  0.000000
0.758000  0.000000
0.759000  0.000000
0.760000  0.000000
0.761000  0.000000
0.762000  0.000000
0.763000  0.000000
0.764000  0.000000
0.765000  0.000000
0.766000  0.000000
0.767000  0.000000
0.768000  0.000000
0.769000  0.000000
0.770000  0.000000
0.771000  0.000000
0.772000  0.000000
0.773000  0.000000
0.774000  0.000000
0.775000  0.000000
0.776000  0.000000
0.777000  0.000000
0.778000  0.000000
0.779000  0.000000
0.780000  0.000000
0.781000  0.000000
0.782000  0.000000
0.783000  0.000000
0.784000  0.000000
0.785000  0.000000
0.786000  0.000000
0.787000  0.000000
0.788000  0.000000
0.789000  0.000000
0.790000  0.000000
0.791000  0.000000
0.792000  0.000000
0.793000  0.000000
0.794000  0.000000
0.795000  0.000000
0.796000  0.000000
0.797000  0.000000
0.798000  0.000000
0.799000  0.000000
0.800000  0.000000
0.801000  0.000000
0.802000  0.000000
0.803000  0.000000
0.804000  0.000000
0.805000  0.000000
0.806000  0.000000
0.807000  0.000000
0.808000  0.000000
0.809000  0.000000
0.810000  0.000000
0.811000  0.000000
0.812000  0.000000
0.813000  0.000000
0.814000  0.000000
0.815000  0.000000
0.816000  0.000000
0.817000  0.000000
0.818000  0.000000
0.819000  0.000000
0.820000  0.000000
0.821000  0.000000
0.822000  0.000000
0.823000  0.000000
0.824000  0.000000
0.825000  0.000000
0.826000  0.000000
0.827000  0.000000
0.828000  0.000000
0.829000  0.000000
0.830000  0.000000
0.831000  0.000000
0.832000  0.000000
0.833000  0.000000
0.834000  0.000000
0.835000  0.000000
0.836000  0.000000
0.837000  0.000000
0.838000  0.000000
0.839000  0.000000
0.840000  0.000000
0.841000  0.000000
0.842000  0.000000
0.843000  0.000000
0.844000  0.000000
0.845000  0.000000
0.846000  0.000000
0.847000  0.000000
0.848000  0.000000
0.849000  0.000000
0.850000  0.000000
0.851000  0.000000
0.852000  0.000000
0.853000  0.000000
0.854000  0.000000
0.855000  0.000000
0.856000  0.000000
0.857000  0.000000
0.858000  0.000000
0.859000  0.000000
0.860000  0.000000
0.861000  0.000000
0.862000  0.000000
0.863000  0.000000
0.864000  0.000000
0.865000  0.000000
0.866000  0.000000
0.867000  0.000000
0.868000  0.000000
0.869000  0.000000
0.870000  0.000000
0.871000  0.000000
0.872000  0.000000
0.873000  0.000000
0.874000  0.000000
0.875000  0.000000
0.876000  0.000000
0.877000  0.000000
0.878000  0.000000
0.879000  0.000000
0.880000  0.000000
0.881000  0.000000
0.882000  0.000000
0.883000  0.000000
0.884000  0.000000
0.885000  0.000000
0.886000  0.000000
0.887000  0.000000
0.888000  0.000000
0.889000  0.000000
0.890000  0.000000
0.891000  0.000000
0.892000  0.000000
0.893000  0.000000
0.894000  0.000000
0.895000  0.000000
0.896000  0.000000
0.897000  0.000000
0.898000  0.000000
0.899000  0.000000
0.900000  0.000000
0.901000  0.000000
0.902000  0.000000
0.903000  0.000000
0.904000  0.000000
0.905000  0.000000
0.906000  0.000000
0.907000  0.000000
0.908000  0.000000
0.909000  0.000000
0.910000  0.000000
0.911000  0.000000
0.912000  0.000000
0.913000  0.000000
0.914000  0.000000
0.915000  0.000000
0.916000  0.000000
0.917000  0.000000
0.918000  0.000000
0.919000  0.000000
0.920000  0.000000
0.921000  0.000000
0.922000  0.000000
0.923000  0.000000
0.924000  0.000000
0.925000  0.000000
0.926000  0.000000
0.927000  0.000000
0.928000  0.000000
0.929000  0.000000
0.930000  0.000000
0.931000  0.000000
0.932000  0.000000
0.933000  0.000000
0.934000  0.000000
0.935000  0.000000
0.936000  0.000000
0.937000  0.000000
0.938000  0.000000
0.939000  0.000000
0.940000  0.000000
0.941000  0.000000
0.942000  0.000000
0.943000  0.000000
0.944000  0.000000
0.945000  0.000000
0.946000  0.000000
0.947000  0.000000
0.948000  0.000000
0.949000  0.000000
0.950000  0.000000
0.951000  0.000000
0.952000  0.000000
0.953000  0.000000
0.954000  0.000000
0.955000  0.000000
0.956000  0.000000
0.957000  0.000000
0.958000  0.000000
0.959000  0.000000
0.960000  0.000000
0.961000  0.000000
0.962000  0.000000
0.963000  0.000000
0.964000  0.000000
0.965000  0.000000
0.966000  0.000000
0.967000  0.000000
0.968000  0.000000
0.969000  0.000000
0.970000  0.000000
0.971000  0.000000
0.972000  0.000000
0.973000  0.000000
0.974000  0.000000
0.975000  0.000000
0.976000  0.000000
0.977000  0.000000
0.978000  0.000000
0.979000  0.000000
0.980000  0.000000
0.981000  0.000000
0.982000  0.000000
0.983000  0.000000
0.984000  0.000000
0.985000  0.000000
0.986000  0.000000
0.987000  0.000000
0.988000  0.000000
0.989000  0.000000
0.990000  0.000000
0.991000  0.000000
0.992000  0.000000
0.993000  0.000000
0.994000  0.000000
0.995000  0.000000
0.996000  0.000000
0.997000  0.000000
0.998000  0.000000
0.999000  0.000000
1.000000  0.000000


==> 3listRateLow.txt <==
0.001000  1.000000
0.002000  0.986119
0.003000  0.974900
0.004000  0.964685
0.005000  0.955121
0.006000  0.946039
0.007000  0.937339
0.008000  0.928963
0.009000  0.920854
0.010000  0.912984
0.011000  0.905313
0.012000  0.897849
0.013000  0.890556
0.014000  0.883401
0.015000  0.876424
0.016000  0.869547
0.017000  0.862873
0.018000  0.856336
0.019000  0.849888
0.020000  0.843534
0.021000  0.837309
0.022000  0.831147
0.023000  0.825107
0.024000  0.819111
0.025000  0.813214
0.026000  0.807398
0.027000  0.801644
0.028000  0.795967
0.029000  0.790383
0.030000  0.784822
0.031000  0.779338
0.032000  0.773943
0.033000  0.768559
0.034000  0.763285
0.035000  0.758040
0.036000  0.752831
0.037000  0.747712
0.038000  0.742595
0.039000  0.737534
0.040000  0.732587
0.041000  0.727607
0.042000  0.722701
0.043000  0.717878
0.044000  0.713033
0.045000  0.708279
0.046000  0.703512
0.047000  0.698846
0.048000  0.694228
0.049000  0.689652
0.050000  0.685134
0.051000  0.680676
0.052000  0.676223
0.053000  0.671776
0.054000  0.667400
0.055000  0.663099
0.056000  0.658748
0.057000  0.654478
0.058000  0.650226
0.059000  0.645994
0.060000  0.641785
0.061000  0.637668
0.062000  0.633509
0.063000  0.629448
0.064000  0.625349
0.065000  0.621280
0.066000  0.617317
0.067000  0.613318
0.068000  0.609357
0.069000  0.605434
0.070000  0.601479
0.071000  0.597639
0.072000  0.593769
0.073000  0.589944
0.074000  0.586089
0.075000  0.582281
0.076000  0.578523
0.077000  0.574814
0.078000  0.571080
0.079000  0.567399
0.080000  0.563724
0.081000  0.560125
0.082000  0.556503
0.083000  0.552938
0.084000  0.549433
0.085000  0.545907
0.086000  0.542441
0.087000  0.538956
0.088000  0.535450
0.089000  0.532092
0.090000  0.528631
0.091000  0.525237
0.092000  0.521824
0.093000  0.518480
0.094000  0.515118
0.095000  0.511826
0.096000  0.508519
0.097000  0.505283
0.098000  0.501944
0.099000  0.498766
0.100000  0.495486
0.101000  0.492280
0.102000  0.489061
0.103000  0.485917
0.104000  0.482761
0.105000  0.479593
0.106000  0.476503
0.107000  0.473310
0.108000  0.470287
0.109000  0.467162
0.110000  0.464118
0.111000  0.461064
0.112000  0.457999
0.113000  0.455017
0.114000  0.452025
0.115000  0.449042
0.116000  0.446095
0.117000  0.443139
0.118000  0.440269
0.119000  0.437391
0.120000  0.434504
0.121000  0.431610
0.122000  0.428804
0.123000  0.425991
0.124000  0.423170
0.125000  0.420342
0.126000  0.417605
0.127000  0.414763
0.128000  0.412013
0.129000  0.409256
0.130000  0.406493
0.131000  0.403823
0.132000  0.401148
0.133000  0.398368
0.134000  0.395681
0.135000  0.393090
0.136000  0.390393
0.137000  0.387792
0.138000  0.385086
0.139000  0.382476
0.140000  0.379862
0.141000  0.377344
0.142000  0.374721
0.143000  0.372196
0.144000  0.369566
0.145000  0.367034
0.146000  0.364498
0.147000  0.361959
0.148000  0.359519
0.149000  0.356974
0.150000  0.354529
0.151000  0.352092
0.152000  0.349612
0.153000  0.347233
0.154000  0.344748
0.155000  0.342364
0.156000  0.339978
0.157000  0.337591
0.158000  0.335305
0.159000  0.332914
0.160000  0.330625
0.161000  0.328231
0.162000  0.325940
0.163000  0.323647
0.164000  0.321354
0.165000  0.319059
0.166000  0.316764
0.167000  0.314468
0.168000  0.312171
0.169000  0.309978
0.170000  0.307784
0.171000  0.305486
0.172000  0.303292
0.173000  0.301097
0.174000  0.298903
0.175000  0.296709
0.176000  0.294515
0.177000  0.292321
0.178000  0.290231
0.179000  0.288038
0.180000  0.285950
0.181000  0.283758
0.182000  0.281671
0.183000  0.279584
0.184000  0.277499
0.185000  0.275414
0.186000  0.273331
0.187000  0.271248
0.188000  0.269203
0.189000  0.267202
0.190000  0.265201
0.191000  0.263202
0.192000  0.261204
0.193000  0.259207
0.194000  0.257212
0.195000  0.255219
0.196000  0.253331
0.197000  0.251341
0.198000  0.249353
0.199000  0.247471
0.200000  0.245591
0.201000  0.243608
0.202000  0.241732
0.203000  0.239858
0.204000  0.237986
0.205000  0.236012
0.206000  0.234144
0.207000  0.232279
0.208000  0.230520
0.209000  0.228659
0.210000  0.226801
0.211000  0.224946
0.212000  0.223093
0.213000  0.221346
0.214000  0.219499
0.215000  0.217757
0.216000  0.215916
0.217000  0.214180
0.218000  0.212447
0.219000  0.210614
0.220000  0.208887
0.221000  0.207163
0.222000  0.205442
0.223000  0.203724
0.224000  0.202009
0.225000  0.200297
0.226000  0.198622
0.227000  0.196895
0.228000  0.195272
0.229000  0.193551
0.230000  0.191935
0.231000  0.190323
0.232000  0.188713
0.233000  0.187007
0.234000  0.185405
0.235000  0.183806
0.236000  0.182211
0.237000  0.180620
0.238000  0.179032
0.239000  0.177449
0.240000  0.175869
0.241000  0.174293
0.242000  0.172721
0.243000  0.171251
0.244000  0.169686
0.245000  0.168126
0.246000  0.166571
0.247000  0.165116
0.248000  0.163569
0.249000  0.162026
0.250000  0.160583
0.251000  0.159049
0.252000  0.157614
0.253000  0.156089
0.254000  0.154663
0.255000  0.153241
0.256000  0.151729
0.257000  0.150317
0.258000  0.148908
0.259000  0.147410
0.260000  0.146011
0.261000  0.144615
0.262000  0.143225
0.263000  0.141835
0.264000  0.140435
0.265000  0.139039
0.266000  0.137649
0.267000  0.136356
0.268000  0.134975
0.269000  0.133690
0.270000  0.132319
0.271000  0.130952
0.272000  0.129682
0.273000  0.128325
0.274000  0.127064
0.275000  0.125717
0.276000  0.124465
0.277000  0.123218
0.278000  0.121887
0.279000  0.120649
0.280000  0.119329
0.281000  0.118101
0.282000  0.116878
0.283000  0.115660
0.284000  0.114361
0.285000  0.113153
0.286000  0.111950
0.287000  0.110753
0.288000  0.109475
0.289000  0.108288
0.290000  0.107106
0.291000  0.105929
0.292000  0.104758
0.293000  0.103591
0.294000  0.102430
0.295000  0.101274
0.296000  0.100124
0.297000  0.098908
0.298000  0.097758
0.299000  0.096625
0.300000  0.095543
0.301000  0.094405
0.302000  0.093336
0.303000  0.092227
0.304000  0.091118
0.305000  0.090069
0.306000  0.088960
0.307000  0.087934
0.308000  0.086836
0.309000  0.085821
0.310000  0.084734
0.311000  0.083730
0.312000  0.082654
0.313000  0.081661
0.314000  0.080597
0.315000  0.079615
0.316000  0.078563
0.317000  0.077592
0.318000  0.076626
0.319000  0.075592
0.320000  0.074637
0.321000  0.073615
0.322000  0.072672
0.323000  0.071734
0.324000  0.070730
0.325000  0.069804
0.326000  0.068883
0.327000  0.067897
0.328000  0.066988
0.329000  0.066085
0.330000  0.065118
0.331000  0.064226
0.332000  0.063340
0.333000  0.062392
0.334000  0.061518
0.335000  0.060649
0.336000  0.059786
0.337000  0.058864
0.338000  0.058013
0.339000  0.057168
0.340000  0.056329
0.341000  0.055444
0.342000  0.054606
0.343000  0.053785
0.344000  0.053012
0.345000  0.052192
0.346000  0.051378
0.347000  0.050570
0.348000  0.049768
0.349000  0.048972
0.350000  0.048183
0.351000  0.047400
0.352000  0.046623
0.353000  0.045911
0.354000  0.045146
0.355000  0.044387
0.356000  0.043635
0.357000  0.042889
0.358000  0.042149
0.359000  0.041415
0.360000  0.040688
0.361000  0.040022
0.362000  0.039307
0.363000  0.038598
0.364000  0.037896
0.365000  0.037200
0.366000  0.036511
0.367000  0.035827
0.368000  0.035151
0.369000  0.034532
0.370000  0.033867
0.371000  0.033210
0.372000  0.032558
0.373000  0.031913
0.374000  0.031275
0.375000  0.030643
0.376000  0.030017
0.377000  0.029403
0.378000  0.028785
0.379000  0.028226
0.380000  0.027626
0.381000  0.027052
0.382000  0.026457
0.383000  0.025869
0.384000  0.025332
0.385000  0.024757
0.386000  0.024188
0.387000  0.023669
0.388000  0.023113
0.389000  0.022606
0.390000  0.022063
0.391000  0.021527
0.392000  0.021039
0.393000  0.020516
0.394000  0.019999
0.395000  0.019490
0.396000  0.019025
0.397000  0.018529
0.398000  0.018039
0.399000  0.017592
0.400000  0.017115
0.401000  0.016645
0.402000  0.016182
0.403000  0.015760
0.404000  0.015309
0.405000  0.014866
0.406000  0.014429
0.407000  0.013998
0.408000  0.013607
0.409000  0.013190
0.410000  0.012779
0.411000  0.012375
0.412000  0.011978
0.413000  0.011587
0.414000  0.011232
0.415000  0.010855
0.416000  0.010484
0.417000  0.010119
0.418000  0.009771
0.419000  0.009415
0.420000  0.009066
0.421000  0.008750
0.422000  0.008414
0.423000  0.008085
0.424000  0.007787
0.425000  0.007471
0.426000  0.007162
0.427000  0.006860
0.428000  0.006586
0.429000  0.006297
0.430000  0.006014
0.431000  0.005738
0.432000  0.005469
0.433000  0.005226
0.434000  0.004969
0.435000  0.004720
0.436000  0.004476
0.437000  0.004240
0.438000  0.004010
0.439000  0.003787
0.440000  0.003570
0.441000  0.003360
0.442000  0.003156
0.443000  0.002959
0.444000  0.002769
0.445000  0.002585
0.446000  0.002407
0.447000  0.002236
0.448000  0.002072
0.449000  0.001914
0.450000  0.001751
0.451000  0.001606
0.452000  0.001467
0.453000  0.001335
0.454000  0.001210
0.455000  0.001082
0.456000  0.000969
0.457000  0.000863
0.458000  0.000756
0.459000  0.000662
0.460000  0.000575
0.461000  0.000489
0.462000  0.000415
0.463000  0.000342
0.464000  0.000280
0.465000  0.000221
0.466000  0.000173
0.467000  0.000127
0.468000  0.000089
0.469000  0.000059
0.470000  0.000034
0.471000  0.000016
0.472000  0.000005
0.473000  0.000000
0.474000  0.000000
0.475000  0.000000
0.476000  0.000000
0.477000  0.000000
0.478000  0.000000
0.479000  0.000000
0.480000  0.000000
0.481000  0.000000
0.482000  0.000000
0.483000  0.000000
0.484000  0.000000
0.485000  0.000000
0.486000  0.000000
0.487000  0.000000
0.488000  0.000000
0.489000  0.000000
0.490000  0.000000
0.491000  0.000000
0.492000  0.000000
0.493000  0.000000
0.494000  0.000000
0.495000  0.000000
0.496000  0.000000
0.497000  0.000000
0.498000  0.000000
0.499000  0.000000
0.500000  0.000000
0.501000  0.000000
0.502000  0.000000
0.503000  0.000000
0.504000  0.000000
0.505000  0.000000
0.506000  0.000000
0.507000  0.000000
0.508000  0.000000
0.509000  0.000000
0.510000  0.000000
0.511000  0.000000
0.512000  0.000000
0.513000  0.000000
0.514000  0.000000
0.515000  0.000000
0.516000  0.000000
0.517000  0.000000
0.518000  0.000000
0.519000  0.000000
0.520000  0.000000
0.521000  0.000000
0.522000  0.000000
0.523000  0.000000
0.524000  0.000000
0.525000  0.000000
0.526000  0.000000
0.527000  0.000000
0.528000  0.000000
0.529000  0.000000
0.530000  0.000000
0.531000  0.000000
0.532000  0.000000
0.533000  0.000000
0.534000  0.000000
0.535000  0.000000
0.536000  0.000000
0.537000  0.000000
0.538000  0.000000
0.539000  0.000000
0.540000  0.000000
0.541000  0.000000
0.542000  0.000000
0.543000  0.000000
0.544000  0.000000
0.545000  0.000000
0.546000  0.000000
0.547000  0.000000
0.548000  0.000000
0.549000  0.000000
0.550000  0.000000
0.551000  0.000000
0.552000  0.000000
0.553000  0.000000
0.554000  0.000000
0.555000  0.000000
0.556000  0.000000
0.557000  0.000000
0.558000  0.000000
0.559000  0.000000
0.560000  0.000000
0.561000  0.000000
0.562000  0.000000
0.563000  0.000000
0.564000  0.000000
0.565000  0.000000
0.566000  0.000000
0.567000  0.000000
0.568000  0.000000
0.569000  0.000000
0.570000  0.000000
0.571000  0.000000
0.572000  0.000000
0.573000  0.000000
0.574000  0.000000
0.575000  0.000000
0.576000  0.000000
0.577000  0.000000
0.578000  0.000000
0.579000  0.000000
0.580000  0.000000
0.581000  0.000000
0.582000  0.000000
0.583000  0.000000
0.584000  0.000000
0.585000  0.000000
0.586000  0.000000
0.587000  0.000000
0.588000  0.000000
0.589000  0.000000
0.590000  0.000000
0.591000  0.000000
0.592000  0.000000
0.593000  0.000000
0.594000  0.000000
0.595000  0.000000
0.596000  0.000000
0.597000  0.000000
0.598000  0.000000
0.599000  0.000000
0.600000  0.000000
0.601000  0.000000
0.602000  0.000000
0.603000  0.000000
0.604000  0.000000
0.605000  0.000000
0.606000  0.000000
0.607000  0.000000
0.608000  0.000000
0.609000  0.000000
0.610000  0.000000
0.611000  0.000000
0.612000  0.000000
0.613000  0.000000
0.614000  0.000000
0.615000  0.000000
0.616000  0.000000
0.617000  0.000000
0.618000  0.000000
0.619000  0.000000
0.620000  0.000000
0.621000  0.000000
0.622000  0.000000
0.623000  0.000000
0.624000  0.000000
0.625000  0.000000
0.626000  0.000000
0.627000  0.000000
0.628000  0.000000
0.629000  0.000000
0.630000  0.000000
0.631000  0.000000
0.632000  0.000000
0.633000  0.000000
0.634000  0.000000
0.635000  0.000000
0.636000  0.000000
0.637000  0.000000
0.638000  0.000000
0.639000  0.000000
0.640000  0.000000
0.641000  0.000000
0.642000  0.000000
0.643000  0.000000
0.644000  0.000000
0.645000  0.000000
0.646000  0.000000
0.647000  0.000000
0.648000  0.000000
0.649000  0.000000
0.650000  0.000000
0.651000  0.000000
0.652000  0.000000
0.653000  0.000000
0.654000  0.000000
0.655000  0.000000
0.656000  0.000000
0.657000  0.000000
0.658000  0.000000
0.659000  0.000000
0.660000  0.000000
0.661000  0.000000
0.662000  0.000000
0.663000  0.000000
0.664000  0.000000
0.665000  0.000000
0.666000  0.000000
0.667000  0.000000
0.668000  0.000000
0.669000  0.000000
0.670000  0.000000
0.671000  0.000000
0.672000  0.000000
0.673000  0.000000
0.674000  0.000000
0.675000  0.000000
0.676000  0.000000
0.677000  0.000000
0.678000  0.000000
0.679000  0.000000
0.680000  0.000000
0.681000  0.000000
0.682000  0.000000
0.683000  0.000000
0.684000  0.000000
0.685000  0.000000
0.686000  0.000000
0.687000  0.000000
0.688000  0.000000
0.689000  0.000000
0.690000  0.000000
0.691000  0.000000
0.692000  0.000000
0.693000  0.000000
0.694000  0.000000
0.695000  0.000000
0.696000  0.000000
0.697000  0.000000
0.698000  0.000000
0.699000  0.000000
0.700000  0.000000
0.701000  0.000000
0.702000  0.000000
0.703000  0.000000
0.704000  0.000000
0.705000  0.000000
0.706000  0.000000
0.707000  0.000000
0.708000  0.000000
0.709000  0.000000
0.710000  0.000000
0.711000  0.000000
0.712000  0.000000
0.713000  0.000000
0.714000  0.000000
0.715000  0.000000
0.716000  0.000000
0.717000  0.000000
0.718000  0.000000
0.719000  0.000000
0.720000  0.000000
0.721000  0.000000
0.722000  0.000000
0.723000  0.000000
0.724000  0.000000
0.725000  0.000000
0.726000  0.000000
0.727000  0.000000
0.728000  0.000000
0.729000  0.000000
0.730000  0.000000
0.731000  0.000000
0.732000  0.000000
0.733000  0.000000
0.734000  0.000000
0.735000  0.000000
0.736000  0.000000
0.737000  0.000000
0.738000  0.000000
0.739000  0.000000
0.740000  0.000000
0.741000  0.000000
0.742000  0.000000
0.743000  0.000000
0.744000  0.000000
0.745000  0.000000
0.746000  0.000000
0.747000  0.000000
0.748000  0.000000
0.749000  0.000000
0.750000  0.000000
0.751000  0.000000
0.752000  0.000000
0.753000  0.000000
0.754000  0.000000
0.755000  0.000000
0.756000  0.000000
0.757000  0.000000
0.758000  0.000000
0.759000  0.000000
0.760000  0.000000
0.761000  0.000000
0.762000  0.000000
0.763000  0.000000
0.764000  0.000000
0.765000  0.000000
0.766000  0.000000
0.767000  0.000000
0.768000  0.000000
0.769000  0.000000
0.770000  0.000000
0.771000  0.000000
0.772000  0.000000
0.773000  0.000000
0.774000  0.000000
0.775000  0.000000
0.776000  0.000000
0.777000  0.000000
0.778000  0.000000
0.779000  0.000000
0.780000  0.000000
0.781000  0.000000
0.782000  0.000000
0.783000  0.000000
0.784000  0.000000
0.785000  0.000000
0.786000  0.000000
0.787000  0.000000
0.788000  0.000000
0.789000  0.000000
0.790000  0.000000
0.791000  0.000000
0.792000  0.000000
0.793000  0.000000
0.794000  0.000000
0.795000  0.000000
0.796000  0.000000
0.797000  0.000000
0.798000  0.000000
0.799000  0.000000
0.800000  0.000000
0.801000  0.000000
0.802000  0.000000
0.803000  0.000000
0.804000  0.000000
0.805000  0.000000
0.806000  0.000000
0.807000  0.000000
0.808000  0.000000
0.809000  0.000000
0.810000  0.000000
0.811000  0.000000
0.812000  0.000000
0.813000  0.000000
0.814000  0.000000
0.815000  0.000000
0.816000  0.000000
0.817000  0.000000
0.818000  0.000000
0.819000  0.000000
0.820000  0.000000
0.821000  0.000000
0.822000  0.000000
0.823000  0.000000
0.824000  0.000000
0.825000  0.000000
0.826000  0.000000
0.827000  0.000000
0.828000  0.000000
0.829000  0.000000
0.830000  0.000000
0.831000  0.000000
0.832000  0.000000
0.833000  0.000000
0.834000  0.000000
0.835000  0.000000
0.836000  0.000000
0.837000  0.000000
0.838000  0.000000
0.839000  0.000000
0.840000  0.000000
0.841000  0.000000
0.842000  0.000000
0.843000  0.000000
0.844000  0.000000
0.845000  0.000000
0.846000  0.000000
0.847000  0.000000
0.848000  0.000000
0.849000  0.000000
0.850000  0.000000
0.851000  0.000000
0.852000  0.000000
0.853000  0.000000
0.854000  0.000000
0.855000  0.000000
0.856000  0.000000
0.857000  0.000000
0.858000  0.000000
0.859000  0.000000
0.860000  0.000000
0.861000  0.000000
0.862000  0.000000
0.863000  0.000000
0.864000  0.000000
0.865000  0.000000
0.866000  0.000000
0.867000  0.000000
0.868000  0.000000
0.869000  0.000000
0.870000  0.000000
0.871000  0.000000
0.872000  0.000000
0.873000  0.000000
0.874000  0.000000
0.875000  0.000000
0.876000  0.000000
0.877000  0.000000
0.878000  0.000000
0.879000  0.000000
0.880000  0.000000
0.881000  0.000000
0.882000  0.000000
0.883000  0.000000
0.884000  0.000000
0.885000  0.000000
0.886000  0.000000
0.887000  0.000000
0.888000  0.000000
0.889000  0.000000
0.890000  0.000000
0.891000  0.000000
0.892000  0.000000
0.893000  0.000000
0.894000  0.000000
0.895000  0.000000
0.896000  0.000000
0.897000  0.000000
0.898000  0.000000
0.899000  0.000000
0.900000  0.000000
0.901000  0.000000
0.902000  0.000000
0.903000  0.000000
0.904000  0.000000
0.905000  0.000000
0.906000  0.000000
0.907000  0.000000
0.908000  0.000000
0.909000  0.000000
0.910000  0.000000
0.911000  0.000000
0.912000  0.000000
0.913000  0.000000
0.914000  0.000000
0.915000  0.000000
0.916000  0.000000
0.917000  0.000000
0.918000  0.000000
0.919000  0.000000
0.920000  0.000000
0.921000  0.000000
0.922000  0.000000
0.923000  0.000000
0.924000  0.000000
0.925000  0.000000
0.926000  0.000000
0.927000  0.000000
0.928000  0.000000
0.929000  0.000000
0.930000  0.000000
0.931000  0.000000
0.932000  0.000000
0.933000  0.000000
0.934000  0.000000
0.935000  0.000000
0.936000  0.000000
0.937000  0.000000
0.938000  0.000000
0.939000  0.000000
0.940000  0.000000
0.941000  0.000000
0.942000  0.000000
0.943000  0.000000
0.944000  0.000000
0.945000  0.000000
0.946000  0.000000
0.947000  0.000000
0.948000  0.000000
0.949000  0.000000
0.950000  0.000000
0.951000  0.000000
0.952000  0.000000
0.953000  0.000000
0.954000  0.000000
0.955000  0.000000
0.956000  0.000000
0.957000  0.000000
0.958000  0.000000
0.959000  0.000000
0.960000  0.000000
0.961000  0.000000
0.962000  0.000000
0.963000  0.000000
0.964000  0.000000
0.965000  0.000000
0.966000  0.000000
0.967000  0.000000
0.968000  0.000000
0.969000  0.000000
0.970000  0.000000
0.971000  0.000000
0.972000  0.000000
0.973000  0.000000
0.974000  0.000000
0.975000  0.000000
0.976000  0.000000
0.977000  0.000000
0.978000  0.000000
0.979000  0.000000
0.980000  0.000000
0.981000  0.000000
0.982000  0.000000
0.983000  0.000000
0.984000  0.000000
0.985000  0.000000
0.986000  0.000000
0.987000  0.000000
0.988000  0.000000
0.989000  0.000000
0.990000  0.000000
0.991000  0.000000
0.992000  0.000000
0.993000  0.000000
0.994000  0.000000
0.995000  0.000000
0.996000  0.000000
0.997000  0.000000
0.998000  0.000000
0.999000  0.000000
1.000000  0.000000


==> GVBound.txt <==
0.0003 0.992713
0.0006 0.986627
0.0009 0.980993
0.0012 0.975655
0.0015 0.970536
0.0018 0.965592
0.0021 0.960793
0.0024 0.956119
0.0027 0.951553
0.003 0.947085
0.0033 0.942704
0.0036 0.938402
0.0039 0.934173
0.0042 0.930011
0.0045 0.925912
0.0048 0.92187
0.0051 0.917884
0.0054 0.913949
0.0057 0.910062
0.006 0.906222
0.0063 0.902426
0.0066 0.898671
0.0069 0.894956
0.0072 0.891279
0.0075 0.887639
0.0078 0.884034
0.0081 0.880463
0.0084 0.876925
0.0087 0.873418
0.009 0.869941
0.0093 0.866494
0.0096 0.863075
0.0099 0.859684
0.0102 0.856319
0.0105 0.852981
0.0108 0.849668
0.0111 0.846379
0.0114 0.843114
0.0117 0.839873
0.012 0.836654
0.0123 0.833458
0.0126 0.830283
0.0129 0.827129
0.0132 0.823996
0.0135 0.820884
0.0138 0.817791
0.0141 0.814717
0.0144 0.811662
0.0147 0.808626
0.015 0.805608
0.0153 0.802608
0.0156 0.799625
0.0159 0.79666
0.0162 0.793711
0.0165 0.79078
0.0168 0.787864
0.0171 0.784964
0.0174 0.78208
0.0177 0.779212
0.018 0.776358
0.0183 0.77352
0.0186 0.770696
0.0189 0.767887
0.0192 0.765092
0.0195 0.762312
0.0198 0.759545
0.0201 0.756792
0.0204 0.754052
0.0207 0.751325
0.021 0.748612
0.0213 0.745911
0.0216 0.743224
0.0219 0.740548
0.0222 0.737886
0.0225 0.735235
0.0228 0.732596
0.0231 0.72997
0.0234 0.727355
0.0237 0.724752
0.024 0.72216
0.0243 0.71958
0.0246 0.717011
0.0249 0.714453
0.0252 0.711906
0.0255 0.70937
0.0258 0.706845
0.0261 0.70433
0.0264 0.701826
0.0267 0.699332
0.027 0.696848
0.0273 0.694375
0.0276 0.691912
0.0279 0.689458
0.0282 0.687015
0.0285 0.684581
0.0288 0.682157
0.0291 0.679742
0.0294 0.677337
0.0297 0.674941
0.03 0.672555
0.0303 0.670178
0.0306 0.66781
0.0309 0.665451
0.0312 0.663101
0.0315 0.66076
0.0318 0.658427
0.0321 0.656104
0.0324 0.653788
0.0327 0.651482
0.033 0.649184
0.0333 0.646895
0.0336 0.644613
0.0339 0.64234
0.0342 0.640076
0.0345 0.637819
0.0348 0.635571
0.0351 0.63333
0.0354 0.631098
0.0357 0.628873
0.036 0.626657
0.0363 0.624448
0.0366 0.622246
0.0369 0.620053
0.0372 0.617867
0.0375 0.615688
0.0378 0.613517
0.0381 0.611354
0.0384 0.609198
0.0387 0.607049
0.039 0.604907
0.0393 0.602773
0.0396 0.600646
0.0399 0.598526
0.0402 0.596413
0.0405 0.594307
0.0408 0.592208
0.0411 0.590116
0.0414 0.588031
0.0417 0.585953
0.042 0.583881
0.0423 0.581816
0.0426 0.579758
0.0429 0.577707
0.0432 0.575662
0.0435 0.573624
0.0438 0.571592
0.0441 0.569567
0.0444 0.567548
0.0447 0.565536
0.045 0.56353
0.0453 0.561531
0.0456 0.559537
0.0459 0.55755
0.0462 0.55557
0.0465 0.553595
0.0468 0.551627
0.0471 0.549664
0.0474 0.547708
0.0477 0.545758
0.048 0.543814
0.0483 0.541876
0.0486 0.539944
0.0489 0.538017
0.0492 0.536097
0.0495 0.534182
0.0498 0.532274
0.0501 0.530371
0.0504 0.528474
0.0507 0.526582
0.051 0.524696
0.0513 0.522816
0.0516 0.520942
0.0519 0.519073
0.0522 0.51721
0.0525 0.515352
0.0528 0.5135
0.0531 0.511653
0.0534 0.509812
0.0537 0.507977
0.054 0.506146
0.0543 0.504321
0.0546 0.502502
0.0549 0.500688
0.0552 0.498879
0.0555 0.497075
0.0558 0.495277
0.0561 0.493484
0.0564 0.491696
0.0567 0.489913
0.057 0.488135
0.0573 0.486363
0.0576 0.484596
0.0579 0.482834
0.0582 0.481077
0.0585 0.479324
0.0588 0.477577
0.0591 0.475835
0.0594 0.474098
0.0597 0.472366
0.06 0.470639
0.0603 0.468917
0.0606 0.4672
0.0609 0.465487
0.0612 0.46378
0.0615 0.462077
0.0618 0.460379
0.0621 0.458686
0.0624 0.456997
0.0627 0.455314
0.063 0.453635
0.0633 0.451961
0.0636 0.450291
0.0639 0.448626
0.0642 0.446966
0.0645 0.445311
0.0648 0.44366
0.0651 0.442014
0.0654 0.440372
0.0657 0.438735
0.066 0.437102
0.0663 0.435474
0.0666 0.433851
0.0669 0.432232
0.0672 0.430617
0.0675 0.429007
0.0678 0.427401
0.0681 0.4258
0.0684 0.424203
0.0687 0.422611
0.069 0.421023
0.0693 0.419439
0.0696 0.41786
0.0699 0.416285
0.0702 0.414715
0.0705 0.413148
0.0708 0.411586
0.0711 0.410028
0.0714 0.408475
0.0717 0.406926
0.072 0.405381
0.0723 0.40384
0.0726 0.402303
0.0729 0.400771
0.0732 0.399243
0.0735 0.397718
0.0738 0.396198
0.0741 0.394683
0.0744 0.393171
0.0747 0.391663
0.075 0.39016
0.0753 0.38866
0.0756 0.387165
0.0759 0.385673
0.0762 0.384186
0.0765 0.382703
0.0768 0.381224
0.0771 0.379748
0.0774 0.378277
0.0777 0.37681
0.078 0.375346
0.0783 0.373887
0.0786 0.372431
0.0789 0.37098
0.0792 0.369532
0.0795 0.368088
0.0798 0.366648
0.0801 0.365212
0.0804 0.36378
0.0807 0.362352
0.081 0.360927
0.0813 0.359507
0.0816 0.35809
0.0819 0.356677
0.0822 0.355267
0.0825 0.353862
0.0828 0.35246
0.0831 0.351062
0.0834 0.349668
0.0837 0.348278
0.084 0.346891
0.0843 0.345508
0.0846 0.344129
0.0849 0.342753
0.0852 0.341381
0.0855 0.340013
0.0858 0.338648
0.0861 0.337287
0.0864 0.33593
0.0867 0.334576
0.087 0.333226
0.0873 0.33188
0.0876 0.330537
0.0879 0.329198
0.0882 0.327862
0.0885 0.32653
0.0888 0.325202
0.0891 0.323877
0.0894 0.322555
0.0897 0.321237
0.09 0.319923
0.0903 0.318612
0.0906 0.317305
0.0909 0.316001
0.0912 0.314701
0.0915 0.313404
0.0918 0.312111
0.0921 0.310821
0.0924 0.309534
0.0927 0.308251
0.093 0.306972
0.0933 0.305696
0.0936 0.304423
0.0939 0.303154
0.0942 0.301888
0.0945 0.300625
0.0948 0.299366
0.0951 0.29811
0.0954 0.296858
0.0957 0.295609
0.096 0.294363
0.0963 0.293121
0.0966 0.291882
0.0969 0.290647
0.0972 0.289414
0.0975 0.288185
0.0978 0.28696
0.0981 0.285737
0.0984 0.284518
0.0987 0.283302
0.099 0.28209
0.0993 0.280881
0.0996 0.279675
0.0999 0.278472
0.1002 0.277273
0.1005 0.276076
0.1008 0.274883
0.1011 0.273694
0.1014 0.272507
0.1017 0.271324
0.102 0.270144
0.1023 0.268967
0.1026 0.267793
0.1029 0.266622
0.1032 0.265455
0.1035 0.264291
0.1038 0.26313
0.1041 0.261972
0.1044 0.260817
0.1047 0.259666
0.105 0.258517
0.1053 0.257372
0.1056 0.25623
0.1059 0.255091
0.1062 0.253955
0.1065 0.252822
0.1068 0.251692
0.1071 0.250565
0.1074 0.249442
0.1077 0.248321
0.108 0.247204
0.1083 0.24609
0.1086 0.244978
0.1089 0.24387
0.1092 0.242765
0.1095 0.241663
0.1098 0.240564
0.1101 0.239467
0.1104 0.238374
0.1107 0.237284
0.111 0.236197
0.1113 0.235113
0.1116 0.234032
0.1119 0.232954
0.1122 0.231879
0.1125 0.230807
0.1128 0.229738
0.1131 0.228672
0.1134 0.227609
0.1137 0.226549
0.114 0.225491
0.1143 0.224437
0.1146 0.223386
0.1149 0.222338
0.1152 0.221292
0.1155 0.22025
0.1158 0.21921
0.1161 0.218173
0.1164 0.21714
0.1167 0.216109
0.117 0.215081
0.1173 0.214056
0.1176 0.213033
0.1179 0.212014
0.1182 0.210998
0.1185 0.209984
0.1188 0.208974
0.1191 0.207966
0.1194 0.206961
0.1197 0.205959
0.12 0.20496
0.1203 0.203963
0.1206 0.20297
0.1209 0.201979
0.1212 0.200991
0.1215 0.200006
0.1218 0.199024
0.1221 0.198045
0.1224 0.197068
0.1227 0.196094
0.123 0.195124
0.1233 0.194155
0.1236 0.19319
0.1239 0.192227
0.1242 0.191268
0.1245 0.190311
0.1248 0.189356
0.1251 0.188405
0.1254 0.187456
0.1257 0.18651
0.126 0.185567
0.1263 0.184627
0.1266 0.183689
0.1269 0.182754
0.1272 0.181822
0.1275 0.180893
0.1278 0.179966
0.1281 0.179042
0.1284 0.178121
0.1287 0.177202
0.129 0.176287
0.1293 0.175374
0.1296 0.174463
0.1299 0.173556
0.1302 0.172651
0.1305 0.171748
0.1308 0.170849
0.1311 0.169952
0.1314 0.169058
0.1317 0.168166
0.132 0.167277
0.1323 0.166391
0.1326 0.165508
0.1329 0.164627
0.1332 0.163749
0.1335 0.162873
0.1338 0.162
0.1341 0.16113
0.1344 0.160263
0.1347 0.159398
0.135 0.158535
0.1353 0.157676
0.1356 0.156819
0.1359 0.155964
0.1362 0.155113
0.1365 0.154263
0.1368 0.153417
0.1371 0.152573
0.1374 0.151732
0.1377 0.150893
0.138 0.150057
0.1383 0.149223
0.1386 0.148392
0.1389 0.147564
0.1392 0.146738
0.1395 0.145915
0.1398 0.145095
0.1401 0.144277
0.1404 0.143461
0.1407 0.142649
0.141 0.141838
0.1413 0.141031
0.1416 0.140226
0.1419 0.139423
0.1422 0.138623
0.1425 0.137825
0.1428 0.137031
0.1431 0.136238
0.1434 0.135448
0.1437 0.134661
0.144 0.133876
0.1443 0.133094
0.1446 0.132314
0.1449 0.131537
0.1452 0.130763
0.1455 0.12999
0.1458 0.129221
0.1461 0.128454
0.1464 0.127689
0.1467 0.126927
0.147 0.126168
0.1473 0.125411
0.1476 0.124656
0.1479 0.123904
0.1482 0.123154
0.1485 0.122407
0.1488 0.121663
0.1491 0.120921
0.1494 0.120181
0.1497 0.119444
0.15 0.118709
0.1503 0.117977
0.1506 0.117247
0.1509 0.11652
0.1512 0.115795
0.1515 0.115073
0.1518 0.114353
0.1521 0.113635
0.1524 0.112921
0.1527 0.112208
0.153 0.111498
0.1533 0.11079
0.1536 0.110085
0.1539 0.109382
0.1542 0.108682
0.1545 0.107984
0.1548 0.107289
0.1551 0.106596
0.1554 0.105905
0.1557 0.105217
0.156 0.104531
0.1563 0.103848
0.1566 0.103167
0.1569 0.102489
0.1572 0.101813
0.1575 0.101139
0.1578 0.100468
0.1581 0.0997989
0.1584 0.0991324
0.1587 0.0984684
0.159 0.0978067
0.1593 0.0971475
0.1596 0.0964906
0.1599 0.0958362
0.1602 0.0951841
0.1605 0.0945344
0.1608 0.0938871
0.1611 0.0932421
0.1614 0.0925996
0.1617 0.0919594
0.162 0.0913216
0.1623 0.0906862
0.1626 0.0900531
0.1629 0.0894224
0.1632 0.0887941
0.1635 0.0881681
0.1638 0.0875445
0.1641 0.0869233
0.1644 0.0863044
0.1647 0.0856878
0.165 0.0850736
0.1653 0.0844618
0.1656 0.0838523
0.1659 0.0832451
0.1662 0.0826403
0.1665 0.0820379
0.1668 0.0814377
0.1671 0.0808399
0.1674 0.0802445
0.1677 0.0796513
0.168 0.0790606
0.1683 0.0784721
0.1686 0.0778859
0.1689 0.0773021
0.1692 0.0767206
0.1695 0.0761414
0.1698 0.0755646
0.1701 0.07499
0.1704 0.0744178
0.1707 0.0738479
0.171 0.0732803
0.1713 0.072715
0.1716 0.072152
0.1719 0.0715913
0.1722 0.0710329
0.1725 0.0704768
0.1728 0.069923
0.1731 0.0693715
0.1734 0.0688223
0.1737 0.0682754
0.174 0.0677308
0.1743 0.0671885
0.1746 0.0666484
0.1749 0.0661107
0.1752 0.0655752
0.1755 0.065042
0.1758 0.0645111
0.1761 0.0639825
0.1764 0.0634561
0.1767 0.0629321
0.177 0.0624102
0.1773 0.0618907
0.1776 0.0613734
0.1779 0.0608584
0.1782 0.0603457
0.1785 0.0598352
0.1788 0.059327
0.1791 0.0588211
0.1794 0.0583174
0.1797 0.057816
0.18 0.0573168
0.1803 0.0568199
0.1806 0.0563252
0.1809 0.0558328
0.1812 0.0553426
0.1815 0.0548547
0.1818 0.0543691
0.1821 0.0538856
0.1824 0.0534044
0.1827 0.0529255
0.183 0.0524488
0.1833 0.0519743
0.1836 0.0515021
0.1839 0.0510321
0.1842 0.0505644
0.1845 0.0500988
0.1848 0.0496355
0.1851 0.0491745
0.1854 0.0487156
0.1857 0.048259
0.186 0.0478046
0.1863 0.0473525
0.1866 0.0469025
0.1869 0.0464548
0.1872 0.0460093
0.1875 0.045566
0.1878 0.0451249
0.1881 0.0446861
0.1884 0.0442494
0.1887 0.043815
0.189 0.0433828
0.1893 0.0429528
0.1896 0.042525
0.1899 0.0420994
0.1902 0.041676
0.1905 0.0412548
0.1908 0.0408358
0.1911 0.040419
0.1914 0.0400044
0.1917 0.039592
0.192 0.0391818
0.1923 0.0387738
0.1926 0.038368
0.1929 0.0379644
0.1932 0.037563
0.1935 0.0371638
0.1938 0.0367667
0.1941 0.0363719
0.1944 0.0359792
0.1947 0.0355887
0.195 0.0352005
0.1953 0.0348143
0.1956 0.0344304
0.1959 0.0340487
0.1962 0.0336691
0.1965 0.0332917
0.1968 0.0329165
0.1971 0.0325435
0.1974 0.0321726
0.1977 0.0318039
0.198 0.0314374
0.1983 0.0310731
0.1986 0.0307109
0.1989 0.0303509
0.1992 0.029993
0.1995 0.0296374
0.1998 0.0292839
0.2001 0.0289325
0.2004 0.0285834
0.2007 0.0282363
0.201 0.0278915
0.2013 0.0275488
0.2016 0.0272083
0.2019 0.0268699
0.2022 0.0265337
0.2025 0.0261996
0.2028 0.0258677
0.2031 0.025538
0.2034 0.0252104
0.2037 0.0248849
0.204 0.0245616
0.2043 0.0242405
0.2046 0.0239215
0.2049 0.0236047
0.2052 0.02329
0.2055 0.0229774
0.2058 0.022667
0.2061 0.0223588
0.2064 0.0220526
0.2067 0.0217487
0.207 0.0214468
0.2073 0.0211471
0.2076 0.0208496
0.2079 0.0205542
0.2082 0.0202609
0.2085 0.0199698
0.2088 0.0196808
0.2091 0.0193939
0.2094 0.0191092
0.2097 0.0188266
0.21 0.0185461
0.2103 0.0182678
0.2106 0.0179916
0.2109 0.0177175
0.2112 0.0174456
0.2115 0.0171757
0.2118 0.0169081
0.2121 0.0166425
0.2124 0.0163791
0.2127 0.0161178
0.213 0.0158586
0.2133 0.0156015
0.2136 0.0153466
0.2139 0.0150938
0.2142 0.0148431
0.2145 0.0145945
0.2148 0.0143481
0.2151 0.0141038
0.2154 0.0138615
0.2157 0.0136215
0.216 0.0133835
0.2163 0.0131476
0.2166 0.0129139
0.2169 0.0126823
0.2172 0.0124527
0.2175 0.0122253
0.2178 0.0120001
0.2181 0.0117769
0.2184 0.0115558
0.2187 0.0113369
0.219 0.01112
0.2193 0.0109053
0.2196 0.0106927
0.2199 0.0104822
0.2202 0.0102738
0.2205 0.0100675
0.2208 0.00986329
0.2211 0.00966121
0.2214 0.00946124
0.2217 0.00926336
0.222 0.0090676
0.2223 0.00887393
0.2226 0.00868237
0.2229 0.00849292
0.2232 0.00830556
0.2235 0.00812031
0.2238 0.00793716
0.2241 0.0077561
0.2244 0.00757715
0.2247 0.0074003
0.225 0.00722555
0.2253 0.00705289
0.2256 0.00688233
0.2259 0.00671387
0.2262 0.00654751
0.2265 0.00638325
0.2268 0.00622108
0.2271 0.006061
0.2274 0.00590302
0.2277 0.00574714
0.228 0.00559335
0.2283 0.00544165
0.2286 0.00529205
0.2289 0.00514454
0.2292 0.00499912
0.2295 0.00485579
0.2298 0.00471456
0.2301 0.00457541
0.2304 0.00443836
0.2307 0.0043034
0.231 0.00417052
0.2313 0.00403974
0.2316 0.00391105
0.2319 0.00378444
0.2322 0.00365992
0.2325 0.0035375
0.2328 0.00341715
0.2331 0.0032989
0.2334 0.00318273
0.2337 0.00306865
0.234 0.00295666
0.2343 0.00284675
0.2346 0.00273893
0.2349 0.00263319
0.2352 0.00252954
0.2355 0.00242798
0.2358 0.00232849
0.2361 0.0022311
0.2364 0.00213578
0.2367 0.00204255
0.237 0.0019514
0.2373 0.00186234
0.2376 0.00177536
0.2379 0.00169046
0.2382 0.00160764
0.2385 0.00152691
0.2388 0.00144826
0.2391 0.00137169
0.2394 0.0012972
0.2397 0.00122479
0.24 0.00115446
0.2403 0.00108622
0.2406 0.00102005
0.2409 0.000955968
0.2412 0.000893963
0.2415 0.000834038
0.2418 0.000776194
0.2421 0.000720429
0.2424 0.000666743
0.2427 0.000615137
0.243 0.00056561
0.2433 0.000518163
0.2436 0.000472794
0.2439 0.000429504
0.2442 0.000388293
0.2445 0.00034916
0.2448 0.000312106
0.2451 0.000277131
0.2454 0.000244233
0.2457 0.000213414
0.246 0.000184673
0.2463 0.00015801
0.2466 0.000133425
0.2469 0.000110917
0.2472 9.04877e-05
0.2475 7.2136e-05
0.2478 5.58619e-05
0.2481 4.16654e-05
0.2484 2.95466e-05
0.2487 1.95053e-05
0.249 1.15416e-05
0.2493 5.65537e-06
0.2496 1.84665e-06
0.2499 1.15416e-07
0.2502 -1e-08
0.2505 -1e-08
0.2508 -1e-08
0.2511 -1e-08
0.2514 -1e-08
0.2517 -1e-08
0.252 -1e-08
0.2523 -1e-08
0.2526 -1e-08
0.2529 -1e-08
0.2532 -1e-08
0.2535 -1e-08
0.2538 -1e-08
0.2541 -1e-08
0.2544 -1e-08
0.2547 -1e-08
0.255 -1e-08
0.2553 -1e-08
0.2556 -1e-08
0.2559 -1e-08
0.2562 -1e-08
0.2565 -1e-08
0.2568 -1e-08
0.2571 -1e-08
0.2574 -1e-08
0.2577 -1e-08
0.258 -1e-08
0.2583 -1e-08
0.2586 -1e-08
0.2589 -1e-08
0.2592 -1e-08
0.2595 -1e-08
0.2598 -1e-08
0.2601 -1e-08
0.2604 -1e-08
0.2607 -1e-08
0.261 -1e-08
0.2613 -1e-08
0.2616 -1e-08
0.2619 -1e-08
0.2622 -1e-08
0.2625 -1e-08
0.2628 -1e-08
0.2631 -1e-08
0.2634 -1e-08
0.2637 -1e-08
0.264 -1e-08
0.2643 -1e-08
0.2646 -1e-08
0.2649 -1e-08
0.2652 -1e-08
0.2655 -1e-08
0.2658 -1e-08
0.2661 -1e-08
0.2664 -1e-08
0.2667 -1e-08
0.267 -1e-08
0.2673 -1e-08
0.2676 -1e-08
0.2679 -1e-08
0.2682 -1e-08
0.2685 -1e-08
0.2688 -1e-08
0.2691 -1e-08
0.2694 -1e-08
0.2697 -1e-08
0.27 -1e-08
0.2703 -1e-08
0.2706 -1e-08
0.2709 -1e-08
0.2712 -1e-08
0.2715 -1e-08
0.2718 -1e-08
0.2721 -1e-08
0.2724 -1e-08
0.2727 -1e-08
0.273 -1e-08
0.2733 -1e-08
0.2736 -1e-08
0.2739 -1e-08
0.2742 -1e-08
0.2745 -1e-08
0.2748 -1e-08
0.2751 -1e-08
0.2754 -1e-08
0.2757 -1e-08
0.276 -1e-08
0.2763 -1e-08
0.2766 -1e-08
0.2769 -1e-08
0.2772 -1e-08
0.2775 -1e-08
0.2778 -1e-08
0.2781 -1e-08
0.2784 -1e-08
0.2787 -1e-08
0.279 -1e-08
0.2793 -1e-08
0.2796 -1e-08
0.2799 -1e-08
0.2802 -1e-08
0.2805 -1e-08
0.2808 -1e-08
0.2811 -1e-08
0.2814 -1e-08
0.2817 -1e-08
0.282 -1e-08
0.2823 -1e-08
0.2826 -1e-08
0.2829 -1e-08
0.2832 -1e-08
0.2835 -1e-08
0.2838 -1e-08
0.2841 -1e-08
0.2844 -1e-08
0.2847 -1e-08
0.285 -1e-08
0.2853 -1e-08
0.2856 -1e-08
0.2859 -1e-08
0.2862 -1e-08
0.2865 -1e-08
0.2868 -1e-08
0.2871 -1e-08
0.2874 -1e-08
0.2877 -1e-08
0.288 -1e-08
0.2883 -1e-08
0.2886 -1e-08
0.2889 -1e-08
0.2892 -1e-08
0.2895 -1e-08
0.2898 -1e-08
0.2901 -1e-08
0.2904 -1e-08
0.2907 -1e-08
0.291 -1e-08
0.2913 -1e-08
0.2916 -1e-08
0.2919 -1e-08
0.2922 -1e-08
0.2925 -1e-08
0.2928 -1e-08
0.2931 -1e-08
0.2934 -1e-08
0.2937 -1e-08
0.294 -1e-08
0.2943 -1e-08
0.2946 -1e-08
0.2949 -1e-08
0.2952 -1e-08
0.2955 -1e-08
0.2958 -1e-08
0.2961 -1e-08
0.2964 -1e-08
0.2967 -1e-08
0.297 -1e-08
0.2973 -1e-08
0.2976 -1e-08
0.2979 -1e-08
0.2982 -1e-08
0.2985 -1e-08
0.2988 -1e-08
0.2991 -1e-08
0.2994 -1e-08
0.2997 -1e-08
0.3 -1e-08
0.3003 -1e-08
0.3006 -1e-08
0.3009 -1e-08
0.3012 -1e-08
0.3015 -1e-08
0.3018 -1e-08
0.3021 -1e-08
0.3024 -1e-08
0.3027 -1e-08
0.303 -1e-08
0.3033 -1e-08
0.3036 -1e-08
0.3039 -1e-08
0.3042 -1e-08
0.3045 -1e-08
0.3048 -1e-08
0.3051 -1e-08
0.3054 -1e-08
0.3057 -1e-08
0.306 -1e-08
0.3063 -1e-08
0.3066 -1e-08
0.3069 -1e-08
0.3072 -1e-08
0.3075 -1e-08
0.3078 -1e-08
0.3081 -1e-08
0.3084 -1e-08
0.3087 -1e-08
0.309 -1e-08
0.3093 -1e-08
0.3096 -1e-08
0.3099 -1e-08
0.3102 -1e-08
0.3105 -1e-08
0.3108 -1e-08
0.3111 -1e-08
0.3114 -1e-08
0.3117 -1e-08
0.312 -1e-08
0.3123 -1e-08
0.3126 -1e-08
0.3129 -1e-08
0.3132 -1e-08
0.3135 -1e-08
0.3138 -1e-08
0.3141 -1e-08
0.3144 -1e-08
0.3147 -1e-08
0.315 -1e-08
0.3153 -1e-08
0.3156 -1e-08
0.3159 -1e-08
0.3162 -1e-08
0.3165 -1e-08
0.3168 -1e-08
0.3171 -1e-08
0.3174 -1e-08
0.3177 -1e-08
0.318 -1e-08
0.3183 -1e-08
0.3186 -1e-08
0.3189 -1e-08
0.3192 -1e-08
0.3195 -1e-08
0.3198 -1e-08
0.3201 -1e-08
0.3204 -1e-08
0.3207 -1e-08
0.321 -1e-08
0.3213 -1e-08
0.3216 -1e-08
0.3219 -1e-08
0.3222 -1e-08
0.3225 -1e-08
0.3228 -1e-08
0.3231 -1e-08
0.3234 -1e-08
0.3237 -1e-08
0.324 -1e-08
0.3243 -1e-08
0.3246 -1e-08
0.3249 -1e-08
0.3252 -1e-08
0.3255 -1e-08
0.3258 -1e-08
0.3261 -1e-08
0.3264 -1e-08
0.3267 -1e-08
0.327 -1e-08
0.3273 -1e-08
0.3276 -1e-08
0.3279 -1e-08
0.3282 -1e-08
0.3285 -1e-08
0.3288 -1e-08
0.3291 -1e-08
0.3294 -1e-08
0.3297 -1e-08
0.33 -1e-08
0.3303 -1e-08
0.3306 -1e-08
0.3309 -1e-08
0.3312 -1e-08
0.3315 -1e-08
0.3318 -1e-08
0.3321 -1e-08
0.3324 -1e-08
0.3327 -1e-08
0.333 -1e-08
0.3333 -1e-08
0.3336 -1e-08
0.3339 -1e-08
0.3342 -1e-08
0.3345 -1e-08
0.3348 -1e-08
0.3351 -1e-08
0.3354 -1e-08
0.3357 -1e-08
0.336 -1e-08
0.3363 -1e-08
0.3366 -1e-08
0.3369 -1e-08
0.3372 -1e-08
0.3375 -1e-08
0.3378 -1e-08
0.3381 -1e-08
0.3384 -1e-08
0.3387 -1e-08
0.339 -1e-08
0.3393 -1e-08
0.3396 -1e-08
0.3399 -1e-08
0.3402 -1e-08
0.3405 -1e-08
0.3408 -1e-08
0.3411 -1e-08
0.3414 -1e-08
0.3417 -1e-08
0.342 -1e-08
0.3423 -1e-08
0.3426 -1e-08
0.3429 -1e-08
0.3432 -1e-08
0.3435 -1e-08
0.3438 -1e-08
0.3441 -1e-08
0.3444 -1e-08
0.3447 -1e-08
0.345 -1e-08
0.3453 -1e-08
0.3456 -1e-08
0.3459 -1e-08
0.3462 -1e-08
0.3465 -1e-08
0.3468 -1e-08
0.3471 -1e-08
0.3474 -1e-08
0.3477 -1e-08
0.348 -1e-08
0.3483 -1e-08
0.3486 -1e-08
0.3489 -1e-08
0.3492 -1e-08
0.3495 -1e-08
0.3498 -1e-08
0.3501 -1e-08
0.3504 -1e-08
0.3507 -1e-08
0.351 -1e-08
0.3513 -1e-08
0.3516 -1e-08
0.3519 -1e-08
0.3522 -1e-08
0.3525 -1e-08
0.3528 -1e-08
0.3531 -1e-08
0.3534 -1e-08
0.3537 -1e-08
0.354 -1e-08
0.3543 -1e-08
0.3546 -1e-08
0.3549 -1e-08
0.3552 -1e-08
0.3555 -1e-08
0.3558 -1e-08
0.3561 -1e-08
0.3564 -1e-08
0.3567 -1e-08
0.357 -1e-08
0.3573 -1e-08
0.3576 -1e-08
0.3579 -1e-08
0.3582 -1e-08
0.3585 -1e-08
0.3588 -1e-08
0.3591 -1e-08
0.3594 -1e-08
0.3597 -1e-08
0.36 -1e-08
0.3603 -1e-08
0.3606 -1e-08
0.3609 -1e-08
0.3612 -1e-08
0.3615 -1e-08
0.3618 -1e-08
0.3621 -1e-08
0.3624 -1e-08
0.3627 -1e-08
0.363 -1e-08
0.3633 -1e-08
0.3636 -1e-08
0.3639 -1e-08
0.3642 -1e-08
0.3645 -1e-08
0.3648 -1e-08
0.3651 -1e-08
0.3654 -1e-08
0.3657 -1e-08
0.366 -1e-08
0.3663 -1e-08
0.3666 -1e-08
0.3669 -1e-08
0.3672 -1e-08
0.3675 -1e-08
0.3678 -1e-08
0.3681 -1e-08
0.3684 -1e-08
0.3687 -1e-08
0.369 -1e-08
0.3693 -1e-08
0.3696 -1e-08
0.3699 -1e-08
0.3702 -1e-08
0.3705 -1e-08
0.3708 -1e-08
0.3711 -1e-08
0.3714 -1e-08
0.3717 -1e-08
0.372 -1e-08
0.3723 -1e-08
0.3726 -1e-08
0.3729 -1e-08
0.3732 -1e-08
0.3735 -1e-08
0.3738 -1e-08
0.3741 -1e-08
0.3744 -1e-08
0.3747 -1e-08
0.375 -1e-08
0.3753 -1e-08
0.3756 -1e-08
0.3759 -1e-08
0.3762 -1e-08
0.3765 -1e-08
0.3768 -1e-08
0.3771 -1e-08
0.3774 -1e-08
0.3777 -1e-08
0.378 -1e-08
0.3783 -1e-08
0.3786 -1e-08
0.3789 -1e-08
0.3792 -1e-08
0.3795 -1e-08
0.3798 -1e-08
0.3801 -1e-08
0.3804 -1e-08
0.3807 -1e-08
0.381 -1e-08
0.3813 -1e-08
0.3816 -1e-08
0.3819 -1e-08
0.3822 -1e-08
0.3825 -1e-08
0.3828 -1e-08
0.3831 -1e-08
0.3834 -1e-08
0.3837 -1e-08
0.384 -1e-08
0.3843 -1e-08
0.3846 -1e-08
0.3849 -1e-08
0.3852 -1e-08
0.3855 -1e-08
0.3858 -1e-08
0.3861 -1e-08
0.3864 -1e-08
0.3867 -1e-08
0.387 -1e-08
0.3873 -1e-08
0.3876 -1e-08
0.3879 -1e-08
0.3882 -1e-08
0.3885 -1e-08
0.3888 -1e-08
0.3891 -1e-08
0.3894 -1e-08
0.3897 -1e-08
0.39 -1e-08
0.3903 -1e-08
0.3906 -1e-08
0.3909 -1e-08
0.3912 -1e-08
0.3915 -1e-08
0.3918 -1e-08
0.3921 -1e-08
0.3924 -1e-08
0.3927 -1e-08
0.393 -1e-08
0.3933 -1e-08
0.3936 -1e-08
0.3939 -1e-08
0.3942 -1e-08
0.3945 -1e-08
0.3948 -1e-08
0.3951 -1e-08
0.3954 -1e-08
0.3957 -1e-08
0.396 -1e-08
0.3963 -1e-08
0.3966 -1e-08
0.3969 -1e-08
0.3972 -1e-08
0.3975 -1e-08
0.3978 -1e-08
0.3981 -1e-08
0.3984 -1e-08
0.3987 -1e-08
0.399 -1e-08
0.3993 -1e-08
0.3996 -1e-08
0.3999 -1e-08
0.4002 -1e-08
0.4005 -1e-08
0.4008 -1e-08
0.4011 -1e-08
0.4014 -1e-08
0.4017 -1e-08
0.402 -1e-08
0.4023 -1e-08
0.4026 -1e-08
0.4029 -1e-08
0.4032 -1e-08
0.4035 -1e-08
0.4038 -1e-08
0.4041 -1e-08
0.4044 -1e-08
0.4047 -1e-08
0.405 -1e-08
0.4053 -1e-08
0.4056 -1e-08
0.4059 -1e-08
0.4062 -1e-08
0.4065 -1e-08
0.4068 -1e-08
0.4071 -1e-08
0.4074 -1e-08
0.4077 -1e-08
0.408 -1e-08
0.4083 -1e-08
0.4086 -1e-08
0.4089 -1e-08
0.4092 -1e-08
0.4095 -1e-08
0.4098 -1e-08
0.4101 -1e-08
0.4104 -1e-08
0.4107 -1e-08
0.411 -1e-08
0.4113 -1e-08
0.4116 -1e-08
0.4119 -1e-08
0.4122 -1e-08
0.4125 -1e-08
0.4128 -1e-08
0.4131 -1e-08
0.4134 -1e-08
0.4137 -1e-08
0.414 -1e-08
0.4143 -1e-08
0.4146 -1e-08
0.4149 -1e-08
0.4152 -1e-08
0.4155 -1e-08
0.4158 -1e-08
0.4161 -1e-08
0.4164 -1e-08
0.4167 -1e-08
0.417 -1e-08
0.4173 -1e-08
0.4176 -1e-08
0.4179 -1e-08
0.4182 -1e-08
0.4185 -1e-08
0.4188 -1e-08
0.4191 -1e-08
0.4194 -1e-08
0.4197 -1e-08
0.42 -1e-08
0.4203 -1e-08
0.4206 -1e-08
0.4209 -1e-08
0.4212 -1e-08
0.4215 -1e-08
0.4218 -1e-08
0.4221 -1e-08
0.4224 -1e-08
0.4227 -1e-08
0.423 -1e-08
0.4233 -1e-08
0.4236 -1e-08
0.4239 -1e-08
0.4242 -1e-08
0.4245 -1e-08
0.4248 -1e-08
0.4251 -1e-08
0.4254 -1e-08
0.4257 -1e-08
0.426 -1e-08
0.4263 -1e-08
0.4266 -1e-08
0.4269 -1e-08
0.4272 -1e-08
0.4275 -1e-08
0.4278 -1e-08
0.4281 -1e-08
0.4284 -1e-08
0.4287 -1e-08
0.429 -1e-08
0.4293 -1e-08
0.4296 -1e-08
0.4299 -1e-08
0.4302 -1e-08
0.4305 -1e-08
0.4308 -1e-08
0.4311 -1e-08
0.4314 -1e-08
0.4317 -1e-08
0.432 -1e-08
0.4323 -1e-08
0.4326 -1e-08
0.4329 -1e-08
0.4332 -1e-08
0.4335 -1e-08
0.4338 -1e-08
0.4341 -1e-08
0.4344 -1e-08
0.4347 -1e-08
0.435 -1e-08
0.4353 -1e-08
0.4356 -1e-08
0.4359 -1e-08
0.4362 -1e-08
0.4365 -1e-08
0.4368 -1e-08
0.4371 -1e-08
0.4374 -1e-08
0.4377 -1e-08
0.438 -1e-08
0.4383 -1e-08
0.4386 -1e-08
0.4389 -1e-08
0.4392 -1e-08
0.4395 -1e-08
0.4398 -1e-08
0.4401 -1e-08
0.4404 -1e-08
0.4407 -1e-08
0.441 -1e-08
0.4413 -1e-08
0.4416 -1e-08
0.4419 -1e-08
0.4422 -1e-08
0.4425 -1e-08
0.4428 -1e-08
0.4431 -1e-08
0.4434 -1e-08
0.4437 -1e-08
0.444 -1e-08
0.4443 -1e-08
0.4446 -1e-08
0.4449 -1e-08
0.4452 -1e-08
0.4455 -1e-08
0.4458 -1e-08
0.4461 -1e-08
0.4464 -1e-08
0.4467 -1e-08
0.447 -1e-08
0.4473 -1e-08
0.4476 -1e-08
0.4479 -1e-08
0.4482 -1e-08
0.4485 -1e-08
0.4488 -1e-08
0.4491 -1e-08
0.4494 -1e-08
0.4497 -1e-08
0.45 -1e-08
0.4503 -1e-08
0.4506 -1e-08
0.4509 -1e-08
0.4512 -1e-08
0.4515 -1e-08
0.4518 -1e-08
0.4521 -1e-08
0.4524 -1e-08
0.4527 -1e-08
0.453 -1e-08
0.4533 -1e-08
0.4536 -1e-08
0.4539 -1e-08
0.4542 -1e-08
0.4545 -1e-08
0.4548 -1e-08
0.4551 -1e-08
0.4554 -1e-08
0.4557 -1e-08
0.456 -1e-08
0.4563 -1e-08
0.4566 -1e-08
0.4569 -1e-08
0.4572 -1e-08
0.4575 -1e-08
0.4578 -1e-08
0.4581 -1e-08
0.4584 -1e-08
0.4587 -1e-08
0.459 -1e-08
0.4593 -1e-08
0.4596 -1e-08
0.4599 -1e-08
0.4602 -1e-08
0.4605 -1e-08
0.4608 -1e-08
0.4611 -1e-08
0.4614 -1e-08
0.4617 -1e-08
0.462 -1e-08
0.4623 -1e-08
0.4626 -1e-08
0.4629 -1e-08
0.4632 -1e-08
0.4635 -1e-08
0.4638 -1e-08
0.4641 -1e-08
0.4644 -1e-08
0.4647 -1e-08
0.465 -1e-08
0.4653 -1e-08
0.4656 -1e-08
0.4659 -1e-08
0.4662 -1e-08
0.4665 -1e-08
0.4668 -1e-08
0.4671 -1e-08
0.4674 -1e-08
0.4677 -1e-08
0.468 -1e-08
0.4683 -1e-08
0.4686 -1e-08
0.4689 -1e-08
0.4692 -1e-08
0.4695 -1e-08
0.4698 -1e-08
0.4701 -1e-08
0.4704 -1e-08
0.4707 -1e-08
0.471 -1e-08
0.4713 -1e-08
0.4716 -1e-08
0.4719 -1e-08
0.4722 -1e-08
0.4725 -1e-08
0.4728 -1e-08
0.4731 -1e-08
0.4734 -1e-08
0.4737 -1e-08
0.474 -1e-08
0.4743 -1e-08
0.4746 -1e-08
0.4749 -1e-08
0.4752 -1e-08
0.4755 -1e-08
0.4758 -1e-08
0.4761 -1e-08
0.4764 -1e-08
0.4767 -1e-08
0.477 -1e-08
0.4773 -1e-08
0.4776 -1e-08
0.4779 -1e-08
0.4782 -1e-08
0.4785 -1e-08
0.4788 -1e-08
0.4791 -1e-08
0.4794 -1e-08
0.4797 -1e-08
0.48 -1e-08
0.4803 -1e-08
0.4806 -1e-08
0.4809 -1e-08
0.4812 -1e-08
0.4815 -1e-08
0.4818 -1e-08
0.4821 -1e-08
0.4824 -1e-08
0.4827 -1e-08
0.483 -1e-08
0.4833 -1e-08
0.4836 -1e-08
0.4839 -1e-08
0.4842 -1e-08
0.4845 -1e-08
0.4848 -1e-08
0.4851 -1e-08
0.4854 -1e-08
0.4857 -1e-08
0.486 -1e-08
0.4863 -1e-08
0.4866 -1e-08
0.4869 -1e-08
0.4872 -1e-08
0.4875 -1e-08
0.4878 -1e-08
0.4881 -1e-08
0.4884 -1e-08
0.4887 -1e-08
0.489 -1e-08
0.4893 -1e-08
0.4896 -1e-08
0.4899 -1e-08
0.4902 -1e-08
0.4905 -1e-08
0.4908 -1e-08
0.4911 -1e-08
0.4914 -1e-08
0.4917 -1e-08
0.492 -1e-08
0.4923 -1e-08
0.4926 -1e-08
0.4929 -1e-08
0.4932 -1e-08
0.4935 -1e-08
0.4938 -1e-08
0.4941 -1e-08
0.4944 -1e-08
0.4947 -1e-08
0.495 -1e-08
0.4953 -1e-08
0.4956 -1e-08
0.4959 -1e-08
0.4962 -1e-08
0.4965 -1e-08
0.4968 -1e-08
0.4971 -1e-08
0.4974 -1e-08
0.4977 -1e-08
0.498 -1e-08
0.4983 -1e-08
0.4986 -1e-08
0.4989 -1e-08
0.4992 -1e-08
0.4995 -1e-08
0.4998 -1e-08


==> lowBound.txt <==
0.0005 0.993979
0.001 0.988888
0.0015 0.983942
0.002 0.979424
0.0025 0.974907
0.003 0.970433
0.0035 0.966374
0.004 0.961995
0.0045 0.957843
0.005 0.953828
0.0055 0.949813
0.006 0.945798
0.0065 0.941783
0.007 0.937869
0.0075 0.934255
0.008 0.930241
0.0085 0.926486
0.009 0.922714
0.0095 0.918936
0.01 0.915187
0.0105 0.911674
0.011 0.907863
0.0115 0.904149
0.012 0.900637
0.0125 0.897124
0.013 0.893612
0.0135 0.889748
0.014 0.886226
0.0145 0.882704
0.015 0.879183
0.0155 0.875661
0.016 0.872542
0.0165 0.869031
0.017 0.86552
0.0175 0.862009
0.018 0.858558
0.0185 0.855039
0.019 0.851977
0.0195 0.848467
0.02 0.84498
0.0205 0.841502
0.021 0.838436
0.0215 0.834927
0.022 0.831917
0.0225 0.828407
0.023 0.824898
0.0235 0.821888
0.024 0.818379
0.0245 0.815369
0.025 0.81186
0.0255 0.808851
0.026 0.805842
0.0265 0.802334
0.027 0.799325
0.0275 0.795816
0.028 0.792808
0.0285 0.789799
0.029 0.786291
0.0295 0.783283
0.03 0.780275
0.0305 0.776767
0.031 0.773759
0.0315 0.770751
0.032 0.767743
0.0325 0.764735
0.033 0.761228
0.0335 0.758221
0.034 0.755213
0.0345 0.752206
0.035 0.749199
0.0355 0.746192
0.036 0.743185
0.0365 0.739678
0.037 0.736672
0.0375 0.733665
0.038 0.730658
0.0385 0.727652
0.039 0.724645
0.0395 0.721639
0.04 0.718633
0.0405 0.715627
0.041 0.712621
0.0415 0.709615
0.042 0.706609
0.0425 0.704102
0.043 0.701097
0.0435 0.698091
0.044 0.695086
0.0445 0.69208
0.045 0.689075
0.0455 0.68607
0.046 0.683253
0.0465 0.680559
0.047 0.677554
0.0475 0.674549
0.048 0.671544
0.0485 0.669039
0.049 0.666034
0.0495 0.66303
0.05 0.660025
0.0505 0.65752
0.051 0.654516
0.0515 0.651512
0.052 0.649007
0.0525 0.646003
0.053 0.642999
0.0535 0.640495
0.054 0.637491
0.0545 0.634487
0.055 0.631983
0.0555 0.62898
0.056 0.62609
0.0565 0.623472
0.057 0.620576
0.0575 0.617965
0.058 0.614962
0.0585 0.612458
0.059 0.609455
0.0595 0.606951
0.06 0.603949
0.0605 0.601445
0.061 0.598443
0.0615 0.595939
0.062 0.592937
0.0625 0.590434
0.063 0.587508
0.0635 0.584928
0.064 0.581999
0.0645 0.579423
0.065 0.576921
0.0655 0.573919
0.066 0.571416
0.0665 0.568477
0.067 0.565912
0.0675 0.563409
0.068 0.560465
0.0685 0.557906
0.069 0.555403
0.0695 0.552455
0.07 0.5499
0.0705 0.547398
0.071 0.544446
0.0715 0.541942
0.072 0.539393
0.0725 0.536892
0.073 0.533935
0.0735 0.531432
0.074 0.528888
0.0745 0.526386
0.075 0.523885
0.0755 0.520923
0.076 0.518421
0.0765 0.515882
0.077 0.513381
0.0775 0.51088
0.078 0.507915
0.0785 0.505414
0.079 0.502912
0.0795 0.500378
0.08 0.497877
0.0805 0.495376
0.081 0.492876
0.0815 0.490375
0.082 0.487875
0.0825 0.485375
0.083 0.482407
0.0835 0.479907
0.084 0.477407
0.0845 0.474907
0.085 0.472407
0.0855 0.469907
0.086 0.467407
0.0865 0.464907
0.087 0.462408
0.0875 0.459909
0.088 0.457409
0.0885 0.45491
0.089 0.452876
0.0895 0.450376
0.09 0.447877
0.0905 0.445378
0.091 0.442878
0.0915 0.440379
0.092 0.437917
0.0925 0.435419
0.093 0.432921
0.0935 0.430423
0.094 0.428383
0.0945 0.425884
0.095 0.423386
0.0955 0.42093
0.096 0.418433
0.0965 0.416389
0.097 0.41389
0.0975 0.411392
0.098 0.408943
0.0985 0.406446
0.099 0.404395
0.0995 0.401897
0.1 0.399454
0.1005 0.396957
0.101 0.394902
0.1015 0.392404
0.102 0.389967
0.1025 0.387907
0.103 0.385409
0.1035 0.382977
0.104 0.380913
0.1045 0.378415
0.105 0.375988
0.1055 0.373919
0.106 0.371421
0.1065 0.369001
0.107 0.366925
0.1075 0.364508
0.108 0.36243
0.1085 0.359933
0.109 0.357934
0.1095 0.355437
0.11 0.353031
0.1105 0.350942
0.111 0.348541
0.1115 0.346447
0.112 0.34405
0.1125 0.341953
0.113 0.339561
0.1135 0.337458
0.114 0.335071
0.1145 0.332964
0.115 0.330582
0.1155 0.32847
0.116 0.326472
0.1165 0.324098
0.117 0.321978
0.1175 0.31961
0.118 0.317485
0.1185 0.315488
0.119 0.313127
0.1195 0.310994
0.12 0.308997
0.1205 0.306645
0.121 0.304504
0.1215 0.302507
0.122 0.300165
0.1225 0.298015
0.123 0.296018
0.1235 0.293685
0.124 0.291526
0.1245 0.289529
0.125 0.287532
0.1255 0.285212
0.126 0.28304
0.1265 0.281044
0.127 0.279047
0.1275 0.27674
0.128 0.274747
0.1285 0.272559
0.129 0.270563
0.1295 0.268567
0.13 0.266571
0.1305 0.264574
0.131 0.262291
0.1315 0.260299
0.132 0.258088
0.1325 0.256092
0.133 0.254096
0.1335 0.2521
0.134 0.250104
0.1345 0.248108
0.135 0.246112
0.1355 0.244117
0.136 0.242121
0.1365 0.240125
0.137 0.23813
0.1375 0.236134
0.138 0.234139
0.1385 0.232224
0.139 0.231008
0.1395 0.229659
0.14 0.228374
0.1405 0.227173
0.141 0.225842
0.1415 0.224579
0.142 0.223394
0.1425 0.22208
0.143 0.220839
0.1435 0.21967
0.144 0.218373
0.1445 0.217154
0.145 0.215869
0.1455 0.21459
0.146 0.213393
0.1465 0.212126
0.147 0.210943
0.1475 0.209815
0.148 0.208564
0.1485 0.207319
0.149 0.206164
0.1495 0.20493
0.15 0.203825
0.1505 0.2026
0.151 0.201381
0.1515 0.200166
0.152 0.199025
0.1525 0.197824
0.153 0.196628
0.1535 0.195536
0.154 0.19447
0.1545 0.19329
0.155 0.192114
0.1555 0.190944
0.156 0.189778
0.1565 0.188616
0.157 0.18746
0.1575 0.186413
0.158 0.185269
0.1585 0.184131
0.159 0.182997
0.1595 0.181869
0.16 0.180746
0.1605 0.179632
0.161 0.178632
0.1615 0.177525
0.162 0.176422
0.1625 0.175335
0.163 0.17423
0.1635 0.173141
0.164 0.172057
0.1645 0.170976
0.165 0.169901
0.1655 0.168829
0.166 0.167763
0.1665 0.166777
0.167 0.16562
0.1675 0.164573
0.168 0.163559
0.1685 0.162522
0.169 0.16149
0.1695 0.160462
0.17 0.159438
0.1705 0.158455
0.171 0.157404
0.1715 0.156393
0.172 0.155387
0.1725 0.15437
0.173 0.153388
0.1735 0.152431
0.174 0.151455
0.1745 0.150462
0.175 0.149618
0.1755 0.148598
0.176 0.147671
0.1765 0.146661
0.177 0.145832
0.1775 0.144923
0.178 0.143932
0.1785 0.143029
0.179 0.142119
0.1795 0.141221
0.18 0.140341
0.1805 0.139381
0.181 0.138461
0.1815 0.137681
0.182 0.136718
0.1825 0.135783
0.183 0.134968
0.1835 0.134017
0.184 0.133181
0.1845 0.132321
0.185 0.131463
0.1855 0.130608
0.186 0.129795
0.1865 0.12887
0.187 0.127988
0.1875 0.127266
0.188 0.126352
0.1885 0.125487
0.189 0.124583
0.1895 0.123836
0.19 0.123014
0.1905 0.122121
0.191 0.121306
0.1915 0.12042
0.192 0.119744
0.1925 0.118867
0.193 0.11814
0.1935 0.117343
0.194 0.116476
0.1945 0.115679
0.195 0.114822
0.1955 0.114111
0.196 0.113261
0.1965 0.112486
0.197 0.111711
0.1975 0.111016
0.198 0.110182
0.1985 0.109488
0.199 0.108661
0.1995 0.107837
0.2 0.107099
0.2005 0.106285
0.201 0.105673
0.2015 0.104865
0.202 0.104147
0.2025 0.103348
0.203 0.102682
0.2035 0.10189
0.204 0.101292
0.2045 0.100506
0.205 0.0997233
0.2055 0.0989782
0.206 0.0982048
0.2065 0.0976207
0.207 0.0968534
0.2075 0.0961508
0.208 0.0953905
0.2085 0.0946939
0.209 0.0940456
0.2095 0.093416
0.21 0.0926703
0.2105 0.0919868
0.211 0.0912479
0.2115 0.0905703
0.212 0.0899502
0.2125 0.0893942
0.213 0.0886692
0.2135 0.0879478
0.214 0.0872299
0.2145 0.0865771
0.215 0.0859784
0.2155 0.0852719
0.216 0.0846777
0.2165 0.0840314
0.217 0.0833342
0.2175 0.0826405
0.218 0.0820216
0.2185 0.0814415
0.219 0.0808632
0.2195 0.0801832
0.22 0.0795067
0.2205 0.0788336
0.221 0.0782937
0.2215 0.0777292
0.222 0.0770666
0.2225 0.076457
0.223 0.0758007
0.2235 0.0751479
0.224 0.0745468
0.2245 0.0741328
0.225 0.0734898
0.2255 0.0728501
0.226 0.0722138
0.2265 0.0716275
0.227 0.0709974
0.2275 0.0703724
0.228 0.0699802
0.2285 0.0693601
0.229 0.0687884
0.2295 0.0681745
0.23 0.0675638
0.2305 0.0669684
0.231 0.0664538
0.2315 0.0659845
0.232 0.06543
0.2325 0.0648352
0.233 0.0642436
0.2335 0.0636972
0.234 0.0630933
0.2345 0.0627209
0.235 0.0621421
0.2355 0.0615664
0.236 0.0610343
0.2365 0.0604646
0.237 0.059898
0.2375 0.0593345
0.238 0.0588886
0.2385 0.0584883
0.239 0.0579337
0.2395 0.0573823
0.24 0.0568339
0.2405 0.0562886
0.241 0.0557465
0.2415 0.0554017
0.242 0.0548658
0.2425 0.054406
0.243 0.0538755
0.2435 0.0533481
0.244 0.0527882
0.2445 0.0523024
0.245 0.051784
0.2455 0.0514987
0.246 0.0509862
0.2465 0.0504766
0.247 0.0500038
0.2475 0.0494999
0.248 0.0489657
0.2485 0.048468
0.249 0.0480376
0.2495 0.0477094
0.25 0.0472524
0.2505 0.0467658
0.251 0.0462507
0.2515 0.0458015
0.252 0.0453237
0.2525 0.0448488
0.253 0.0444805
0.2535 0.0441332
0.254 0.0436965
0.2545 0.0432028
0.255 0.0427419
0.2555 0.0422839
0.256 0.0418574
0.2565 0.0413763
0.257 0.0409267
0.2575 0.0407026
0.258 0.0402583
0.2585 0.0398443
0.259 0.0393781
0.2595 0.0389421
0.26 0.0385357
0.2605 0.038105
0.261 0.037651
0.2615 0.0374193
0.262 0.0370228
0.2625 0.0366285
0.263 0.0362111
0.2635 0.0357716
0.264 0.03536
0.2645 0.0349755
0.265 0.0345449
0.2655 0.0343567
0.266 0.0339316
0.2665 0.0335568
0.267 0.0331841
0.2675 0.0327676
0.268 0.032377
0.2685 0.031989
0.269 0.0316037
0.2695 0.0312211
0.27 0.0310516
0.2705 0.0306737
0.271 0.0302769
0.2715 0.0299044
0.272 0.0295555
0.2725 0.0291673
0.273 0.0288026
0.2735 0.0284607
0.274 0.028101
0.2745 0.0277241
0.275 0.0275742
0.2755 0.0272218
0.276 0.0268527
0.2765 0.0265245
0.277 0.0261798
0.2775 0.025819
0.278 0.0254978
0.2785 0.0251605
0.279 0.024808
0.2795 0.0244761
0.28 0.024164
0.2805 0.0239994
0.281 0.0236744
0.2815 0.0233688
0.282 0.0230319
0.2825 0.0227144
0.283 0.0224155
0.2835 0.0220866
0.284 0.0217765
0.2845 0.0214843
0.285 0.0211634
0.2855 0.0210195
0.286 0.020749
0.2865 0.0204353
0.287 0.0201391
0.2875 0.0198307
0.288 0.0195539
0.2885 0.0192648
0.289 0.0189643
0.2895 0.0186803
0.29 0.0184121
0.2905 0.0181193
0.291 0.0179965
0.2915 0.0177083
0.292 0.0174616
0.2925 0.0171783
0.293 0.0169103
0.2935 0.0166569
0.294 0.0163811
0.2945 0.01612
0.295 0.015873
0.2955 0.0156047
0.296 0.0153505
0.2965 0.0151099
0.297 0.014849
0.2975 0.0147489
0.298 0.0145033
0.2985 0.0142492
0.299 0.0140082
0.2995 0.0137799
0.3 0.0135331
0.3005 0.0132989
0.301 0.0130767
0.3015 0.0128371
0.302 0.0126001
0.3025 0.0123749
0.303 0.0121612
0.3035 0.0120798
0.304 0.0118514
0.3045 0.0116255
0.305 0.0114282
0.3055 0.0112068
0.306 0.0109963
0.3065 0.0107962
0.307 0.0105818
0.3075 0.0103698
0.308 0.0101681
0.3085 0.00997615
0.309 0.00977108
0.3095 0.00957577
0.31 0.00937539
0.3105 0.00919153
0.311 0.00899568
0.3115 0.008809
0.312 0.00874406
0.3125 0.00855426
0.313 0.00837981
0.3135 0.00819445
0.314 0.00801766
0.3145 0.00783684
0.315 0.00767029
0.3155 0.00749386
0.316 0.00732545
0.3165 0.00716468
0.317 0.00699478
0.3175 0.00682717
0.318 0.00666706
0.3185 0.00651408
0.319 0.00634794
0.3195 0.00620375
0.32 0.00604686
0.3205 0.00588757
0.321 0.00574884
0.3215 0.00570282
0.322 0.00555364
0.3225 0.00541524
0.323 0.00527023
0.3235 0.00512332
0.324 0.00499469
0.3245 0.00485212
0.325 0.00472322
0.3255 0.00458874
0.326 0.00446352
0.3265 0.00432965
0.327 0.00420147
0.3275 0.00408196
0.328 0.00395464
0.3285 0.00383887
0.329 0.00371585
0.3295 0.00360671
0.33 0.00348785
0.3305 0.00337942
0.331 0.00326479
0.3315 0.00316005
0.332 0.00305703
0.3325 0.00294855
0.333 0.00284919
0.3335 0.00282514
0.334 0.00264915
0.3345 0.00254683
0.335 0.00253169
0.3355 0.00243432
0.336 0.00234486
0.3365 0.00218187
0.337 0.00216383
0.3375 0.00207968
0.338 0.00199062
0.3385 0.00191008
0.339 0.00182969
0.3395 0.0017482
0.34 0.00167152
0.3405 0.00159662
0.341 0.00152097
0.3415 0.00144854
0.342 0.00137798
0.3425 0.0013093
0.343 0.00124143
0.3435 0.00117652
0.344 0.00111345
0.3445 0.00105222
0.345 0.000937532
0.3455 0.000881546
0.346 0.000826671
0.3465 0.000774344
0.347 0.00072381
0.3475 0.000675061
0.348 0.000627552
0.3485 0.000582385
0.349 0.000538977
0.3495 0.000496891
0.35 0.000457007
0.3505 0.000418855
0.351 0.000382095
0.3515 0.00034741
0.352 0.00031443
0.3525 0.000253598
0.353 0.000225607
0.3535 0.000199123
0.354 0.000174506
0.3545 0.000151551
0.355 0.000130135
0.3555 0.000110496
0.356 9.24105e-05
0.3565 7.60484e-05
0.357 6.13037e-05
0.3575 4.81255e-05
0.358 3.66009e-05
0.3585 1.80828e-05
0.359 1.13386e-05
0.3595 6.1636e-06
0.36 2.56353e-06
0.3605 5.19548e-07
0.361 -1e-08
0.3615 -1e-08
0.362 -1e-08
0.3625 -1e-08
0.363 -1e-08
0.3635 -1e-08
0.364 -1e-08
0.3645 -1e-08
0.365 -1e-08
0.3655 -1e-08
0.366 -1e-08
0.3665 -1e-08
0.367 -1e-08
0.3675 -1e-08
0.368 -1e-08
0.3685 -1e-08
0.369 -1e-08
0.3695 -1e-08
0.37 -1e-08
0.3705 -1e-08
0.371 -1e-08
0.3715 -1e-08
0.372 -1e-08
0.3725 -1e-08
0.373 -1e-08
0.3735 -1e-08
0.374 -1e-08
0.3745 -1e-08
0.375 -1e-08
0.3755 -1e-08
0.376 -1e-08
0.3765 -1e-08
0.377 -1e-08
0.3775 -1e-08
0.378 -1e-08
0.3785 -1e-08
0.379 -1e-08
0.3795 -1e-08
0.38 -1e-08
0.3805 -1e-08
0.381 -1e-08
0.3815 -1e-08
0.382 -1e-08
0.3825 -1e-08
0.383 -1e-08
0.3835 -1e-08
0.384 -1e-08
0.3845 -1e-08
0.385 -1e-08
0.3855 -1e-08
0.386 -1e-08
0.3865 -1e-08
0.387 -1e-08
0.3875 -1e-08
0.388 -1e-08
0.3885 -1e-08
0.389 -1e-08
0.3895 -1e-08
0.39 -1e-08
0.3905 -1e-08
0.391 -1e-08
0.3915 -1e-08
0.392 -1e-08
0.3925 -1e-08
0.393 -1e-08
0.3935 -1e-08
0.394 -1e-08
0.3945 -1e-08
0.395 -1e-08
0.3955 -1e-08
0.396 -1e-08
0.3965 -1e-08
0.397 -1e-08
0.3975 -1e-08
0.398 -1e-08
0.3985 -1e-08
0.399 -1e-08
0.3995 -1e-08
0.4 -1e-08
0.4005 -1e-08
0.401 -1e-08
0.4015 -1e-08
0.402 -1e-08
0.4025 -1e-08
0.403 -1e-08
0.4035 -1e-08
0.404 -1e-08
0.4045 -1e-08
0.405 -1e-08
0.4055 -1e-08
0.406 -1e-08
0.4065 -1e-08
0.407 -1e-08
0.4075 -1e-08
0.408 -1e-08
0.4085 -1e-08
0.409 -1e-08
0.4095 -1e-08
0.41 -1e-08
0.4105 -1e-08
0.411 -1e-08
0.4115 -1e-08
0.412 -1e-08
0.4125 -1e-08
0.413 -1e-08
0.4135 -1e-08
0.414 -1e-08
0.4145 -1e-08
0.415 -1e-08
0.4155 -1e-08
0.416 -1e-08
0.4165 -1e-08
0.417 -1e-08
0.4175 -1e-08
0.418 -1e-08
0.4185 -1e-08
0.419 -1e-08
0.4195 -1e-08
0.42 -1e-08
0.4205 -1e-08
0.421 -1e-08
0.4215 -1e-08
0.422 -1e-08
0.4225 -1e-08
0.423 -1e-08
0.4235 -1e-08
0.424 -1e-08
0.4245 -1e-08
0.425 -1e-08
0.4255 -1e-08
0.426 -1e-08
0.4265 -1e-08
0.427 -1e-08
0.4275 -1e-08
0.428 -1e-08
0.4285 -1e-08
0.429 -1e-08
0.4295 -1e-08
0.43 -1e-08
0.4305 -1e-08
0.431 -1e-08
0.4315 -1e-08
0.432 -1e-08
0.4325 -1e-08
0.433 -1e-08
0.4335 -1e-08
0.434 -1e-08
0.4345 -1e-08
0.435 -1e-08
0.4355 -1e-08
0.436 -1e-08
0.4365 -1e-08
0.437 -1e-08
0.4375 -1e-08
0.438 -1e-08
0.4385 -1e-08
0.439 -1e-08
0.4395 -1e-08
0.44 -1e-08
0.4405 -1e-08
0.441 -1e-08
0.4415 -1e-08
0.442 -1e-08
0.4425 -1e-08
0.443 -1e-08
0.4435 -1e-08
0.444 -1e-08
0.4445 -1e-08
0.445 -1e-08
0.4455 -1e-08
0.446 -1e-08
0.4465 -1e-08
0.447 -1e-08
0.4475 -1e-08
0.448 -1e-08
0.4485 -1e-08
0.449 -1e-08
0.4495 -1e-08
0.45 -1e-08
0.4505 -1e-08
0.451 -1e-08
0.4515 -1e-08
0.452 -1e-08
0.4525 -1e-08
0.453 -1e-08
0.4535 -1e-08
0.454 -1e-08
0.4545 -1e-08
0.455 -1e-08
0.4555 -1e-08
0.456 -1e-08
0.4565 -1e-08
0.457 -1e-08
0.4575 -1e-08
0.458 -1e-08
0.4585 -1e-08
0.459 -1e-08
0.4595 -1e-08
0.46 -1e-08
0.4605 -1e-08
0.461 -1e-08
0.4615 -1e-08
0.462 -1e-08
0.4625 -1e-08
0.463 -1e-08
0.4635 -1e-08
0.464 -1e-08
0.4645 -1e-08
0.465 -1e-08
0.4655 -1e-08
0.466 -1e-08
0.4665 -1e-08
0.467 -1e-08
0.4675 -1e-08
0.468 -1e-08
0.4685 -1e-08
0.469 -1e-08
0.4695 -1e-08
0.47 -1e-08
0.4705 -1e-08
0.471 -1e-08
0.4715 -1e-08
0.472 -1e-08
0.4725 -1e-08
0.473 -1e-08
0.4735 -1e-08
0.474 -1e-08
0.4745 -1e-08
0.475 -1e-08
0.4755 -1e-08
0.476 -1e-08
0.4765 -1e-08
0.477 -1e-08
0.4775 -1e-08
0.478 -1e-08
0.4785 -1e-08
0.479 -1e-08
0.4795 -1e-08
0.48 -1e-08
0.4805 -1e-08
0.481 -1e-08
0.4815 -1e-08
0.482 -1e-08
0.4825 -1e-08
0.483 -1e-08
0.4835 -1e-08
0.484 -1e-08
0.4845 -1e-08
0.485 -1e-08
0.4855 -1e-08
0.486 -1e-08
0.4865 -1e-08
0.487 -1e-08
0.4875 -1e-08
0.488 -1e-08
0.4885 -1e-08
0.489 -1e-08
0.4895 -1e-08
0.49 -1e-08
0.4905 -1e-08
0.491 -1e-08
0.4915 -1e-08
0.492 -1e-08
0.4925 -1e-08
0.493 -1e-08
0.4935 -1e-08
0.494 -1e-08
0.4945 -1e-08
0.495 -1e-08
0.4955 -1e-08
0.496 -1e-08
0.4965 -1e-08
0.497 -1e-08
0.4975 -1e-08
0.498 -1e-08
0.4985 -1e-08
0.499 -1e-08
0.4995 -1e-08


==> newRate.txt <==
0   1
0.010000 0.912621
0.011000 0.906507
0.012000 0.900756
0.013000 0.895116
0.014000 0.889582
0.015000 0.883404
0.016000 0.875454
0.017000 0.867288
0.018000 0.859310
0.019000 0.853486
0.020000 0.848453
0.021000 0.843471
0.022000 0.838556
0.023000 0.833689
0.024000 0.828889
0.025000 0.824136
0.026000 0.819422
0.027000 0.814767
0.028000 0.810163
0.029000 0.804859
0.030000 0.797881
0.031000 0.791012
0.032000 0.784240
0.033000 0.778531
0.034000 0.774409
0.035000 0.770305
0.036000 0.766250
0.037000 0.762212
0.038000 0.758206
0.039000 0.754240
0.040000 0.750292
0.041000 0.746362
0.042000 0.741156
0.043000 0.736171
0.044000 0.730020
0.045000 0.723949
0.046000 0.717945
0.047000 0.714123
0.048000 0.710386
0.049000 0.706670
0.050000 0.702988
0.051000 0.699311
0.052000 0.695672
0.053000 0.692129
0.054000 0.688433
0.055000 0.684488
0.056000 0.678863
0.057000 0.673302
0.058000 0.668580
0.059000 0.663098
0.060000 0.659526
0.061000 0.656228
0.062000 0.652959
0.063000 0.649705
0.064000 0.646453
0.065000 0.643221
0.066000 0.640012
0.067000 0.635320
0.068000 0.630890
0.069000 0.626878
0.070000 0.621764
0.071000 0.616691
0.072000 0.612115
0.073000 0.609135
0.074000 0.606193
0.075000 0.603270
0.076000 0.600357
0.077000 0.597452
0.078000 0.593679
0.079000 0.590652
0.080000 0.586369
0.081000 0.581567
0.082000 0.576832
0.083000 0.573591
0.084000 0.568884
0.085000 0.565976
0.086000 0.563172
0.087000 0.560397
0.088000 0.557613
0.089000 0.554856
0.090000 0.551486
0.091000 0.546948
0.092000 0.543695
0.093000 0.540469
0.094000 0.536005
0.095000 0.531563
0.096000 0.527858
0.097000 0.525309
0.098000 0.522768
0.099000 0.520227
0.100000 0.517136
0.101000 0.513916
0.102000 0.511286
0.103000 0.507736
0.104000 0.503500
0.105000 0.499299
0.106000 0.496174
0.107000 0.493086
0.108000 0.489474
0.109000 0.487029
0.110000 0.484589
0.111000 0.482162
0.112000 0.479502
0.113000 0.475452
0.114000 0.472019
0.115000 0.469513
0.116000 0.466488
0.117000 0.462520
0.118000 0.458579
0.119000 0.455872
0.120000 0.453625
0.121000 0.451365
0.122000 0.447748
0.123000 0.445404
0.124000 0.443082
0.125000 0.439892
0.126000 0.436091
0.127000 0.432327
0.128000 0.429426
0.129000 0.427037
0.130000 0.423791
0.131000 0.421361
0.132000 0.419186
0.133000 0.417015
0.134000 0.413366
0.135000 0.409915
0.136000 0.407673
0.137000 0.405443
0.138000 0.402429
0.139000 0.398867
0.140000 0.395521
0.141000 0.393517
0.142000 0.390499
0.143000 0.387935
0.144000 0.385850
0.145000 0.383768
0.146000 0.380846
0.147000 0.377420
0.148000 0.374023
0.149000 0.371340
0.150000 0.369209
0.151000 0.366977
0.152000 0.364127
0.153000 0.362190
0.154000 0.359132
0.155000 0.355845
0.156000 0.353584
0.157000 0.351570
0.158000 0.349570
0.159000 0.346614
0.160000 0.343393
0.161000 0.340558
0.162000 0.337446
0.163000 0.335563
0.164000 0.333688
0.165000 0.331809
0.166000 0.329248
0.167000 0.326134
0.168000 0.323038
0.169000 0.320443
0.170000 0.318517
0.171000 0.316600
0.172000 0.314201
0.173000 0.311614
0.174000 0.308611
0.175000 0.305994
0.176000 0.304182
0.177000 0.302371
0.178000 0.300580
0.179000 0.297831
0.180000 0.294912
0.181000 0.292005
0.182000 0.289467
0.183000 0.287772
0.184000 0.286074
0.185000 0.284057
0.186000 0.281220
0.187000 0.278405
0.188000 0.275638
0.189000 0.273900
0.190000 0.272181
0.191000 0.270439
0.192000 0.268127
0.193000 0.265380
0.194000 0.262653
0.195000 0.260707
0.196000 0.259078
0.197000 0.257445
0.198000 0.255156
0.199000 0.252488
0.200000 0.249854
0.201000 0.247233
0.202000 0.245698
0.203000 0.244162
0.204000 0.241882
0.205000 0.239781
0.206000 0.237481
0.207000 0.234930
0.208000 0.232966
0.209000 0.231402
0.210000 0.229831
0.211000 0.227872
0.212000 0.225384
0.213000 0.222906
0.214000 0.220872
0.215000 0.219403
0.216000 0.217846
0.217000 0.215419
0.218000 0.213012
0.219000 0.210607
0.220000 0.208780
0.221000 0.207207
0.222000 0.205110
0.223000 0.203274
0.224000 0.201785
0.225000 0.199831
0.226000 0.197518
0.227000 0.195483
0.228000 0.194058
0.229000 0.192655
0.230000 0.190511
0.231000 0.188252
0.232000 0.186011
0.233000 0.184477
0.234000 0.183070
0.235000 0.180869
0.236000 0.178679
0.237000 0.176508
0.238000 0.174981
0.239000 0.173573
0.240000 0.171510
0.241000 0.169738
0.242000 0.168385
0.243000 0.167049
0.244000 0.165014
0.245000 0.162935
0.246000 0.161288
0.247000 0.160002
0.248000 0.158128
0.249000 0.156085
0.250000 0.154065
0.251000 0.152542
0.252000 0.150915
0.253000 0.148929
0.254000 0.146963
0.255000 0.145365
0.256000 0.143919
0.257000 0.142650
0.258000 0.141328
0.259000 0.139411
0.260000 0.137860
0.261000 0.136655
0.262000 0.134999
0.263000 0.133126
0.264000 0.131382
0.265000 0.130209
0.266000 0.128367
0.267000 0.126546
0.268000 0.124732
0.269000 0.123271
0.270000 0.121496
0.271000 0.119720
0.272000 0.118386
0.273000 0.117197
0.274000 0.115944
0.275000 0.114508
0.276000 0.113375
0.277000 0.111929
0.278000 0.110233
0.279000 0.109053
0.280000 0.107589
0.281000 0.105924
0.282000 0.104312
0.283000 0.102950
0.284000 0.101326
0.285000 0.099721
0.286000 0.098123
0.287000 0.096537
0.288000 0.094979
0.289000 0.093678
0.290000 0.092624
0.291000 0.091574
0.292000 0.090527
0.293000 0.089450
0.294000 0.088311
0.295000 0.087064
0.296000 0.085870
0.297000 0.084386
0.298000 0.082919
0.299000 0.081466
0.300000 0.080029
0.301000 0.078592
0.302000 0.077186
0.303000 0.076040
0.304000 0.075189
0.305000 0.074332
0.306000 0.073482
0.307000 0.072635
0.308000 0.071589
0.309000 0.070241
0.310000 0.068897
0.311000 0.067566
0.312000 0.066257
0.313000 0.064968
0.314000 0.063676
0.315000 0.062715
0.316000 0.061943
0.317000 0.061177
0.318000 0.060431
0.319000 0.059683
0.320000 0.058506
0.321000 0.057294
0.322000 0.056077
0.323000 0.054881
0.324000 0.053702
0.325000 0.052530
0.326000 0.051663
0.327000 0.050978
0.328000 0.050289
0.329000 0.049609
0.330000 0.048895
0.331000 0.047774
0.332000 0.046663
0.333000 0.045564
0.334000 0.044487
0.335000 0.043417
0.336000 0.042412
0.337000 0.041811
0.338000 0.041211
0.339000 0.040606
0.340000 0.039883
0.341000 0.039045
0.342000 0.038034
0.343000 0.037043
0.344000 0.036065
0.345000 0.035090
0.346000 0.034208
0.347000 0.033659
0.348000 0.033113
0.349000 0.032575
0.350000 0.031868
0.351000 0.031103
0.352000 0.030196
0.353000 0.029318
0.354000 0.028434
0.355000 0.027579
0.356000 0.026991
0.357000 0.026515
0.358000 0.026048
0.359000 0.025466
0.360000 0.024675
0.361000 0.023988
0.362000 0.023198
0.363000 0.022412
0.364000 0.021641
0.365000 0.021115
0.366000 0.020700
0.367000 0.020285
0.368000 0.019679
0.369000 0.019042
0.370000 0.018418
0.371000 0.017719
0.372000 0.017024
0.373000 0.016412
0.374000 0.016060
0.375000 0.015641
0.376000 0.015158
0.377000 0.014703
0.378000 0.014068
0.379000 0.013519
0.380000 0.012915
0.381000 0.012357
0.382000 0.012058
0.383000 0.011650
0.384000 0.011279
0.385000 0.010830
0.386000 0.010325
0.387000 0.009842
0.388000 0.009319
0.389000 0.008929
0.390000 0.008682
0.391000 0.008315
0.392000 0.007928
0.393000 0.007569
0.394000 0.007112
0.395000 0.006699
0.396000 0.006355
0.397000 0.006130
0.398000 0.005814
0.399000 0.005519
0.400000 0.005212
0.401000 0.004827
0.402000 0.004477
0.403000 0.004242
0.404000 0.004057
0.405000 0.003832
0.406000 0.003539
0.407000 0.003257
0.408000 0.002957
0.409000 0.002774
0.410000 0.002628
0.411000 0.002443
0.412000 0.002225
0.413000 0.001976
0.414000 0.001764
0.415000 0.001644
0.416000 0.001507
0.417000 0.001354
0.418000 0.001180
0.419000 0.001010
0.420000 0.000931
0.421000 0.000844
0.422000 0.000722
0.423000 0.000579
0.424000 0.000502
0.425000 0.000444
0.426000 0.000374
0.427000 0.000274
0.428000 0.000222
0.429000 0.000188
0.430000 0.000134
0.431000 0.000082
0.432000 0.000075
0.433000 0.000041
0.434000 0.000019
0.435000 0.000010
0.436000 0.000000
0.437000 0.000000
0.438000 0.000000
0.439000 0.000000
0.440000 0.000000
0.441000 0.000000
0.442000 0.000000
0.443000 0.000000
0.444000 0.000000
0.445000 0.000000
0.446000 0.000000
0.447000 0.000000
0.448000 0.000000
0.449000 0.000000
0.450000 0.000000
0.451000 0.000000
0.452000 0.000000
0.453000 0.000000
0.454000 0.000000
0.455000 0.000000
0.456000 0.000000
0.457000 0.000000
0.458000 0.000000
0.459000 0.000000
0.460000 0.000000
0.461000 0.000000
0.462000 0.000000
0.463000 0.000000
0.464000 0.000000
0.465000 0.000000
0.466000 0.000000
0.467000 0.000000
0.468000 0.000000
0.469000 0.000000
0.470000 0.000000
0.471000 0.000000
0.472000 0.000000
0.473000 0.000000
0.474000 0.000000
0.475000 0.000000
0.476000 0.000000
0.477000 0.000000
0.478000 0.000000
0.479000 0.000000
0.480000 0.000000
0.481000 0.000000
0.482000 0.000000
0.483000 0.000000
0.484000 0.000000
0.485000 0.000000
0.486000 0.000000
0.487000 0.000000
0.488000 0.000000
0.489000 0.000000
0.490000 0.000000
0.491000 0.000000
0.492000 0.000000
0.493000 0.000000
0.494000 0.000000
0.495000 0.000000
0.496000 0.000000
0.497000 0.000000
0.498000 0.000000
0.499000 0.000000
0.500000 0.000000
0.501000 0.000000
0.502000 0.000000
0.503000 0.000000
0.504000 0.000000
0.505000 0.000000
0.506000 0.000000
0.507000 0.000000
0.508000 0.000000
0.509000 0.000000
0.510000 0.000000
0.511000 0.000000
0.512000 0.000000
0.513000 0.000000
0.514000 0.000000
0.515000 0.000000
0.516000 0.000000
0.517000 0.000000
0.518000 0.000000
0.519000 0.000000
0.520000 0.000000
0.521000 0.000000
0.522000 0.000000
0.523000 0.000000
0.524000 0.000000
0.525000 0.000000
0.526000 0.000000
0.527000 0.000000
0.528000 0.000000
0.529000 0.000000
0.530000 0.000000
0.531000 0.000000
0.532000 0.000000
0.533000 0.000000
0.534000 0.000000
0.535000 0.000000
0.536000 0.000000
0.537000 0.000000
0.538000 0.000000
0.539000 0.000000
0.540000 0.000000
0.541000 0.000000
0.542000 0.000000
0.543000 0.000000
0.544000 0.000000
0.545000 0.000000
0.546000 0.000000
0.547000 0.000000
0.548000 0.000000
0.549000 0.000000
0.550000 0.000000
0.551000 0.000000
0.552000 0.000000
0.553000 0.000000
0.554000 0.000000
0.555000 0.000000
0.556000 0.000000
0.557000 0.000000
0.558000 0.000000
0.559000 0.000000
0.560000 0.000000
0.561000 0.000000
0.562000 0.000000
0.563000 0.000000
0.564000 0.000000
0.565000 0.000000
0.566000 0.000000
0.567000 0.000000
0.568000 0.000000
0.569000 0.000000
0.570000 0.000000
0.571000 0.000000
0.572000 0.000000
0.573000 0.000000
0.574000 0.000000
0.575000 0.000000
0.576000 0.000000
0.577000 0.000000
0.578000 0.000000
0.579000 0.000000
0.580000 0.000000
0.581000 0.000000
0.582000 0.000000
0.583000 0.000000
0.584000 0.000000
0.585000 0.000000
0.586000 0.000000
0.587000 0.000000
0.588000 0.000000
0.589000 0.000000
0.590000 0.000000
0.591000 0.000000
0.592000 0.000000
0.593000 0.000000
0.594000 0.000000
0.595000 0.000000
0.596000 0.000000
0.597000 0.000000
0.598000 0.000000
0.599000 0.000000
0.600000 0.000000
0.601000 0.000000
0.602000 0.000000
0.603000 0.000000
0.604000 0.000000
0.605000 0.000000
0.606000 0.000000
0.607000 0.000000
0.608000 0.000000
0.609000 0.000000
0.610000 0.000000
0.611000 0.000000
0.612000 0.000000
0.613000 0.000000
0.614000 0.000000
0.615000 0.000000
0.616000 0.000000
0.617000 0.000000
0.618000 0.000000
0.619000 0.000000
0.620000 0.000000
0.621000 0.000000
0.622000 0.000000
0.623000 0.000000
0.624000 0.000000
0.625000 0.000000
0.626000 0.000000
0.627000 0.000000
0.628000 0.000000
0.629000 0.000000
0.630000 0.000000
0.631000 0.000000
0.632000 0.000000
0.633000 0.000000
0.634000 0.000000
0.635000 0.000000
0.636000 0.000000
0.637000 0.000000
0.638000 0.000000
0.639000 0.000000
0.640000 0.000000
0.641000 0.000000
0.642000 0.000000
0.643000 0.000000
0.644000 0.000000
0.645000 0.000000
0.646000 0.000000
0.647000 0.000000
0.648000 0.000000
0.649000 0.000000
0.650000 0.000000
0.651000 0.000000
0.652000 0.000000
0.653000 0.000000
0.654000 0.000000
0.655000 0.000000
0.656000 0.000000
0.657000 0.000000
0.658000 0.000000
0.659000 0.000000
0.660000 0.000000
0.661000 0.000000
0.662000 0.000000
0.663000 0.000000
0.664000 0.000000
0.665000 0.000000
0.666000 0.000000
0.667000 0.000000
0.668000 0.000000
0.669000 0.000000
0.670000 0.000000
0.671000 0.000000
0.672000 0.000000
0.673000 0.000000
0.674000 0.000000
0.675000 0.000000
0.676000 0.000000
0.677000 0.000000
0.678000 0.000000
0.679000 0.000000
0.680000 0.000000
0.681000 0.000000
0.682000 0.000000
0.683000 0.000000
0.684000 0.000000
0.685000 0.000000
0.686000 0.000000
0.687000 0.000000
0.688000 0.000000
0.689000 0.000000
0.690000 0.000000
0.691000 0.000000
0.692000 0.000000
0.693000 0.000000
0.694000 0.000000
0.695000 0.000000
0.696000 0.000000
0.697000 0.000000
0.698000 0.000000
0.699000 0.000000
0.700000 0.000000
0.701000 0.000000
0.702000 0.000000
0.703000 0.000000
0.704000 0.000000
0.705000 0.000000
0.706000 0.000000
0.707000 0.000000
0.708000 0.000000
0.709000 0.000000
0.710000 0.000000
0.711000 0.000000
0.712000 0.000000
0.713000 0.000000
0.714000 0.000000
0.715000 0.000000
0.716000 0.000000
0.717000 0.000000
0.718000 0.000000
0.719000 0.000000
0.720000 0.000000
0.721000 0.000000
0.722000 0.000000
0.723000 0.000000
0.724000 0.000000
0.725000 0.000000
0.726000 0.000000
0.727000 0.000000
0.728000 0.000000
0.729000 0.000000
0.730000 0.000000
0.731000 0.000000
0.732000 0.000000
0.733000 0.000000
0.734000 0.000000
0.735000 0.000000
0.736000 0.000000
0.737000 0.000000
0.738000 0.000000
0.739000 0.000000
0.740000 0.000000
0.741000 0.000000
0.742000 0.000000
0.743000 0.000000
0.744000 0.000000
0.745000 0.000000
0.746000 0.000000
0.747000 0.000000
0.748000 0.000000
0.749000 0.000000
0.750000 0.000000
0.751000 0.000000
0.752000 0.000000
0.753000 0.000000
0.754000 0.000000
0.755000 0.000000
0.756000 0.000000
0.757000 0.000000
0.758000 0.000000
0.759000 0.000000
0.760000 0.000000
0.761000 0.000000
0.762000 0.000000
0.763000 0.000000
0.764000 0.000000
0.765000 0.000000
0.766000 0.000000
0.767000 0.000000
0.768000 0.000000
0.769000 0.000000
0.770000 0.000000
0.771000 0.000000
0.772000 0.000000
0.773000 0.000000
0.774000 0.000000
0.775000 0.000000
0.776000 0.000000
0.777000 0.000000
0.778000 0.000000
0.779000 0.000000
0.780000 0.000000
0.781000 0.000000
0.782000 0.000000
0.783000 0.000000
0.784000 0.000000
0.785000 0.000000
0.786000 0.000000
0.787000 0.000000
0.788000 0.000000
0.789000 0.000000
0.790000 0.000000
0.791000 0.000000
0.792000 0.000000
0.793000 0.000000
0.794000 0.000000
0.795000 0.000000
0.796000 0.000000
0.797000 0.000000
0.798000 0.000000
0.799000 0.000000
0.800000 0.000000
0.801000 0.000000
0.802000 0.000000
0.803000 0.000000
0.804000 0.000000
0.805000 0.000000
0.806000 0.000000
0.807000 0.000000
0.808000 0.000000
0.809000 0.000000
0.810000 0.000000
0.811000 0.000000
0.812000 0.000000
0.813000 0.000000
0.814000 0.000000
0.815000 0.000000
0.816000 0.000000
0.817000 0.000000
0.818000 0.000000
0.819000 0.000000
0.820000 0.000000
0.821000 0.000000
0.822000 0.000000
0.823000 0.000000
0.824000 0.000000
0.825000 0.000000
0.826000 0.000000
0.827000 0.000000
0.828000 0.000000
0.829000 0.000000
0.830000 0.000000
0.831000 0.000000
0.832000 0.000000
0.833000 0.000000
0.834000 0.000000
0.835000 0.000000
0.836000 0.000000
0.837000 0.000000
0.838000 0.000000
0.839000 0.000000
0.840000 0.000000
0.841000 0.000000
0.842000 0.000000
0.843000 0.000000
0.844000 0.000000
0.845000 0.000000
0.846000 0.000000
0.847000 0.000000
0.848000 0.000000
0.849000 0.000000
0.850000 0.000000
0.851000 0.000000
0.852000 0.000000
0.853000 0.000000
0.854000 0.000000
0.855000 0.000000
0.856000 0.000000
0.857000 0.000000
0.858000 0.000000
0.859000 0.000000
0.860000 0.000000
0.861000 0.000000
0.862000 0.000000
0.863000 0.000000
0.864000 0.000000
0.865000 0.000000
0.866000 0.000000
0.867000 0.000000
0.868000 0.000000
0.869000 0.000000
0.870000 0.000000
0.871000 0.000000
0.872000 0.000000
0.873000 0.000000
0.874000 0.000000
0.875000 0.000000
0.876000 0.000000
0.877000 0.000000
0.878000 0.000000
0.879000 0.000000
0.880000 0.000000
0.881000 0.000000
0.882000 0.000000
0.883000 0.000000
0.884000 0.000000
0.885000 0.000000
0.886000 0.000000
0.887000 0.000000
0.888000 0.000000
0.889000 0.000000
0.890000 0.000000
0.891000 0.000000
0.892000 0.000000
0.893000 0.000000
0.894000 0.000000
0.895000 0.000000
0.896000 0.000000
0.897000 0.000000
0.898000 0.000000
0.899000 0.000000
0.900000 0.000000
0.901000 0.000000
0.902000 0.000000
0.903000 0.000000
0.904000 0.000000
0.905000 0.000000
0.906000 0.000000
0.907000 0.000000
0.908000 0.000000
0.909000 0.000000
0.910000 0.000000
0.911000 0.000000
0.912000 0.000000
0.913000 0.000000
0.914000 0.000000
0.915000 0.000000
0.916000 0.000000
0.917000 0.000000
0.918000 0.000000
0.919000 0.000000
0.920000 0.000000
0.921000 0.000000
0.922000 0.000000
0.923000 0.000000
0.924000 0.000000
0.925000 0.000000
0.926000 0.000000
0.927000 0.000000
0.928000 0.000000
0.929000 0.000000
0.930000 0.000000
0.931000 0.000000
0.932000 0.000000
0.933000 0.000000
0.934000 0.000000
0.935000 0.000000
0.936000 0.000000
0.937000 0.000000
0.938000 0.000000
0.939000 0.000000
0.940000 0.000000
0.941000 0.000000
0.942000 0.000000
0.943000 0.000000
0.944000 0.000000
0.945000 0.000000
0.946000 0.000000
0.947000 0.000000
0.948000 0.000000
0.949000 0.000000
0.950000 0.000000
0.951000 0.000000
0.952000 0.000000
0.953000 0.000000
0.954000 0.000000
0.955000 0.000000
0.956000 0.000000
0.957000 0.000000
0.958000 0.000000
0.959000 0.000000
0.960000 0.000000
0.961000 0.000000
0.962000 0.000000
0.963000 0.000000
0.964000 0.000000
0.965000 0.000000
0.966000 0.000000
0.967000 0.000000
0.968000 0.000000
0.969000 0.000000
0.970000 0.000000
0.971000 0.000000
0.972000 0.000000
0.973000 0.000000
0.974000 0.000000
0.975000 0.000000
0.976000 0.000000
0.977000 0.000000
0.978000 0.000000
0.979000 0.000000
0.980000 0.000000
0.981000 0.000000
0.982000 0.000000
0.983000 0.000000
0.984000 0.000000
0.985000 0.000000
0.986000 0.000000
0.987000 0.000000
0.988000 0.000000
0.989000 0.000000
0.990000 0.000000
0.991000 0.000000
0.992000 0.000000
0.993000 0.000000
0.994000 0.000000
0.995000 0.000000
0.996000 0.000000
0.997000 0.000000
0.998000 0.000000
0.999000 0.000000
1.000000 0.000000


==> upBound.txt <==
0.0003 0.996055
0.0006 0.992709
0.0009 0.989588
0.0012 0.986613
0.0015 0.983745
0.0018 0.980964
0.0021 0.978254
0.0024 0.975605
0.0027 0.973009
0.003 0.97046
0.0033 0.967954
0.0036 0.965486
0.0039 0.963053
0.0042 0.960652
0.0045 0.958282
0.0048 0.95594
0.0051 0.953623
0.0054 0.951332
0.0057 0.949063
0.006 0.946816
0.0063 0.944591
0.0066 0.942385
0.0069 0.940198
0.0072 0.938028
0.0075 0.935877
0.0078 0.933741
0.0081 0.931622
0.0084 0.929518
0.0087 0.927428
0.009 0.925353
0.0093 0.923291
0.0096 0.921243
0.0099 0.919207
0.0102 0.917184
0.0105 0.915172
0.0108 0.913173
0.0111 0.911184
0.0114 0.909207
0.0117 0.907241
0.012 0.905284
0.0123 0.903338
0.0126 0.901402
0.0129 0.899476
0.0132 0.897559
0.0135 0.895651
0.0138 0.893752
0.0141 0.891861
0.0144 0.88998
0.0147 0.888106
0.015 0.886241
0.0153 0.884384
0.0156 0.882535
0.0159 0.880693
0.0162 0.878859
0.0165 0.877033
0.0168 0.875213
0.0171 0.873401
0.0174 0.871596
0.0177 0.869798
0.018 0.868006
0.0183 0.866221
0.0186 0.864442
0.0189 0.86267
0.0192 0.860904
0.0195 0.859145
0.0198 0.857391
0.0201 0.855643
0.0204 0.853902
0.0207 0.852166
0.021 0.850436
0.0213 0.848711
0.0216 0.846992
0.0219 0.845278
0.0222 0.84357
0.0225 0.841867
0.0228 0.840169
0.0231 0.838477
0.0234 0.836789
0.0237 0.835107
0.024 0.833429
0.0243 0.831756
0.0246 0.830089
0.0249 0.828425
0.0252 0.826767
0.0255 0.825113
0.0258 0.823464
0.0261 0.821819
0.0264 0.820179
0.0267 0.818543
0.027 0.816911
0.0273 0.815284
0.0276 0.813661
0.0279 0.812042
0.0282 0.810428
0.0285 0.808817
0.0288 0.807211
0.0291 0.805608
0.0294 0.80401
0.0297 0.802415
0.03 0.800824
0.0303 0.799237
0.0306 0.797654
0.0309 0.796075
0.0312 0.794499
0.0315 0.792927
0.0318 0.791359
0.0321 0.789794
0.0324 0.788233
0.0327 0.786675
0.033 0.785121
0.0333 0.783571
0.0336 0.782023
0.0339 0.780479
0.0342 0.778939
0.0345 0.777402
0.0348 0.775868
0.0351 0.774337
0.0354 0.77281
0.0357 0.771286
0.036 0.769765
0.0363 0.768247
0.0366 0.766732
0.0369 0.765221
0.0372 0.763712
0.0375 0.762206
0.0378 0.760704
0.0381 0.759204
0.0384 0.757708
0.0387 0.756214
0.039 0.754723
0.0393 0.753236
0.0396 0.751751
0.0399 0.750269
0.0402 0.748789
0.0405 0.747313
0.0408 0.745839
0.0411 0.744368
0.0414 0.7429
0.0417 0.741434
0.042 0.739971
0.0423 0.738511
0.0426 0.737053
0.0429 0.735598
0.0432 0.734146
0.0435 0.732696
0.0438 0.731249
0.0441 0.729804
0.0444 0.728362
0.0447 0.726922
0.045 0.725485
0.0453 0.72405
0.0456 0.722618
0.0459 0.721188
0.0462 0.719761
0.0465 0.718336
0.0468 0.716913
0.0471 0.715493
0.0474 0.714075
0.0477 0.71266
0.048 0.711246
0.0483 0.709835
0.0486 0.708427
0.0489 0.70702
0.0492 0.705616
0.0495 0.704214
0.0498 0.702814
0.0501 0.701417
0.0504 0.700022
0.0507 0.698628
0.051 0.697237
0.0513 0.695849
0.0516 0.694462
0.0519 0.693077
0.0522 0.691695
0.0525 0.690315
0.0528 0.688936
0.0531 0.68756
0.0534 0.686186
0.0537 0.684814
0.054 0.683444
0.0543 0.682076
0.0546 0.68071
0.0549 0.679346
0.0552 0.677984
0.0555 0.676624
0.0558 0.675266
0.0561 0.673909
0.0564 0.672555
0.0567 0.671203
0.057 0.669852
0.0573 0.668504
0.0576 0.667157
0.0579 0.665812
0.0582 0.66447
0.0585 0.663129
0.0588 0.661789
0.0591 0.660452
0.0594 0.659117
0.0597 0.657783
0.06 0.656451
0.0603 0.655121
0.0606 0.653793
0.0609 0.652466
0.0612 0.651141
0.0615 0.649818
0.0618 0.648497
0.0621 0.647178
0.0624 0.64586
0.0627 0.644544
0.063 0.64323
0.0633 0.641917
0.0636 0.640606
0.0639 0.639297
0.0642 0.637989
0.0645 0.636683
0.0648 0.635379
0.0651 0.634076
0.0654 0.632775
0.0657 0.631476
0.066 0.630178
0.0663 0.628882
0.0666 0.627588
0.0669 0.626295
0.0672 0.625004
0.0675 0.623714
0.0678 0.622426
0.0681 0.621139
0.0684 0.619854
0.0687 0.618571
0.069 0.617289
0.0693 0.616008
0.0696 0.614729
0.0699 0.613452
0.0702 0.612176
0.0705 0.610902
0.0708 0.609629
0.0711 0.608358
0.0714 0.607088
0.0717 0.60582
0.072 0.604553
0.0723 0.603287
0.0726 0.602024
0.0729 0.600761
0.0732 0.5995
0.0735 0.59824
0.0738 0.596982
0.0741 0.595725
0.0744 0.59447
0.0747 0.593216
0.075 0.591857
0.0753 0.590338
0.0756 0.58882
0.0759 0.587303
0.0762 0.585787
0.0765 0.584272
0.0768 0.582758
0.0771 0.581245
0.0774 0.579733
0.0777 0.578222
0.078 0.576712
0.0783 0.575203
0.0786 0.573695
0.0789 0.572189
0.0792 0.570683
0.0795 0.569178
0.0798 0.567675
0.0801 0.566172
0.0804 0.564671
0.0807 0.563171
0.081 0.561672
0.0813 0.560173
0.0816 0.558676
0.0819 0.55718
0.0822 0.555685
0.0825 0.554192
0.0828 0.552699
0.0831 0.551207
0.0834 0.549717
0.0837 0.548227
0.084 0.546739
0.0843 0.545251
0.0846 0.543765
0.0849 0.54228
0.0852 0.540796
0.0855 0.539313
0.0858 0.537831
0.0861 0.536351
0.0864 0.534871
0.0867 0.533393
0.087 0.531915
0.0873 0.530439
0.0876 0.528964
0.0879 0.52749
0.0882 0.526017
0.0885 0.524545
0.0888 0.523074
0.0891 0.521605
0.0894 0.520137
0.0897 0.518669
0.09 0.517203
0.0903 0.515738
0.0906 0.514274
0.0909 0.512812
0.0912 0.51135
0.0915 0.50989
0.0918 0.50843
0.0921 0.506972
0.0924 0.505515
0.0927 0.504059
0.093 0.502605
0.0933 0.501151
0.0936 0.499699
0.0939 0.498248
0.0942 0.496798
0.0945 0.495349
0.0948 0.493901
0.0951 0.492454
0.0954 0.491009
0.0957 0.489565
0.096 0.488122
0.0963 0.48668
0.0966 0.485239
0.0969 0.4838
0.0972 0.482362
0.0975 0.480925
0.0978 0.479489
0.0981 0.478054
0.0984 0.476621
0.0987 0.475188
0.099 0.473757
0.0993 0.472327
0.0996 0.470899
0.0999 0.469471
0.1002 0.468045
0.1005 0.46662
0.1008 0.465196
0.1011 0.463773
0.1014 0.462352
0.1017 0.460932
0.102 0.459513
0.1023 0.458095
0.1026 0.456679
0.1029 0.455263
0.1032 0.453849
0.1035 0.452437
0.1038 0.451025
0.1041 0.449615
0.1044 0.448206
0.1047 0.446798
0.105 0.445391
0.1053 0.443986
0.1056 0.442582
0.1059 0.441179
0.1062 0.439778
0.1065 0.438377
0.1068 0.436978
0.1071 0.435581
0.1074 0.434184
0.1077 0.432789
0.108 0.431395
0.1083 0.430002
0.1086 0.428611
0.1089 0.427221
0.1092 0.425832
0.1095 0.424445
0.1098 0.423059
0.1101 0.421674
0.1104 0.42029
0.1107 0.418908
0.111 0.417527
0.1113 0.416147
0.1116 0.414769
0.1119 0.413391
0.1122 0.412016
0.1125 0.410641
0.1128 0.409268
0.1131 0.407896
0.1134 0.406526
0.1137 0.405157
0.114 0.403789
0.1143 0.402422
0.1146 0.401057
0.1149 0.399693
0.1152 0.398331
0.1155 0.39697
0.1158 0.39561
0.1161 0.394251
0.1164 0.392894
0.1167 0.391539
0.117 0.390184
0.1173 0.388831
0.1176 0.38748
0.1179 0.386129
0.1182 0.38478
0.1185 0.383433
0.1188 0.382087
0.1191 0.380742
0.1194 0.379398
0.1197 0.378056
0.12 0.376716
0.1203 0.375377
0.1206 0.374039
0.1209 0.372702
0.1212 0.371367
0.1215 0.370033
0.1218 0.368701
0.1221 0.36737
0.1224 0.366041
0.1227 0.364713
0.123 0.363386
0.1233 0.362061
0.1236 0.360737
0.1239 0.359415
0.1242 0.358094
0.1245 0.356775
0.1248 0.355457
0.1251 0.35414
0.1254 0.352825
0.1257 0.351511
0.126 0.350199
0.1263 0.348888
0.1266 0.347579
0.1269 0.346271
0.1272 0.344965
0.1275 0.34366
0.1278 0.342356
0.1281 0.341054
0.1284 0.339754
0.1287 0.338455
0.129 0.337157
0.1293 0.335861
0.1296 0.334567
0.1299 0.333273
0.1302 0.331982
0.1305 0.330692
0.1308 0.329403
0.1311 0.328116
0.1314 0.326831
0.1317 0.325546
0.132 0.324264
0.1323 0.322983
0.1326 0.321703
0.1329 0.320425
0.1332 0.319149
0.1335 0.317874
0.1338 0.316601
0.1341 0.315329
0.1344 0.314059
0.1347 0.31279
0.135 0.311523
0.1353 0.310257
0.1356 0.308993
0.1359 0.30773
0.1362 0.306469
0.1365 0.30521
0.1368 0.303952
0.1371 0.302696
0.1374 0.301441
0.1377 0.300188
0.138 0.298937
0.1383 0.297687
0.1386 0.296439
0.1389 0.295192
0.1392 0.293947
0.1395 0.292703
0.1398 0.291462
0.1401 0.290221
0.1404 0.288983
0.1407 0.287746
0.141 0.28651
0.1413 0.285276
0.1416 0.284044
0.1419 0.282814
0.1422 0.281585
0.1425 0.280358
0.1428 0.279132
0.1431 0.277908
0.1434 0.276686
0.1437 0.275466
0.144 0.274247
0.1443 0.273029
0.1446 0.271814
0.1449 0.2706
0.1452 0.269388
0.1455 0.268177
0.1458 0.266969
0.1461 0.265761
0.1464 0.264556
0.1467 0.263352
0.147 0.26215
0.1473 0.26095
0.1476 0.259751
0.1479 0.258554
0.1482 0.257359
0.1485 0.256166
0.1488 0.254974
0.1491 0.253784
0.1494 0.252596
0.1497 0.25141
0.15 0.250225
0.1503 0.249042
0.1506 0.247861
0.1509 0.246681
0.1512 0.245504
0.1515 0.244328
0.1518 0.243154
0.1521 0.241981
0.1524 0.240811
0.1527 0.239642
0.153 0.238475
0.1533 0.23731
0.1536 0.236147
0.1539 0.234985
0.1542 0.233825
0.1545 0.232667
0.1548 0.231511
0.1551 0.230357
0.1554 0.229205
0.1557 0.228054
0.156 0.226905
0.1563 0.225758
0.1566 0.224613
0.1569 0.22347
0.1572 0.222329
0.1575 0.221189
0.1578 0.220052
0.1581 0.218916
0.1584 0.217782
0.1587 0.21665
0.159 0.21552
0.1593 0.214392
0.1596 0.213266
0.1599 0.212141
0.1602 0.211019
0.1605 0.209898
0.1608 0.20878
0.1611 0.207663
0.1614 0.206548
0.1617 0.205436
0.162 0.204325
0.1623 0.203216
0.1626 0.202109
0.1629 0.201004
0.1632 0.199901
0.1635 0.1988
0.1638 0.197701
0.1641 0.196603
0.1644 0.195508
0.1647 0.194415
0.165 0.193324
0.1653 0.192235
0.1656 0.191148
0.1659 0.190063
0.1662 0.188979
0.1665 0.187898
0.1668 0.186819
0.1671 0.185742
0.1674 0.184667
0.1677 0.183594
0.168 0.182523
0.1683 0.181455
0.1686 0.180388
0.1689 0.179323
0.1692 0.178261
0.1695 0.1772
0.1698 0.176142
0.1701 0.175085
0.1704 0.174031
0.1707 0.172979
0.171 0.171929
0.1713 0.170881
0.1716 0.169835
0.1719 0.168791
0.1722 0.16775
0.1725 0.16671
0.1728 0.165673
0.1731 0.164638
0.1734 0.163605
0.1737 0.162574
0.174 0.161546
0.1743 0.160519
0.1746 0.159495
0.1749 0.158473
0.1752 0.157453
0.1755 0.156436
0.1758 0.15542
0.1761 0.154407
0.1764 0.153396
0.1767 0.152387
0.177 0.151381
0.1773 0.150377
0.1776 0.149375
0.1779 0.148375
0.1782 0.147377
0.1785 0.146382
0.1788 0.145389
0.1791 0.144399
0.1794 0.14341
0.1797 0.142424
0.18 0.141441
0.1803 0.140459
0.1806 0.13948
0.1809 0.138503
0.1812 0.137529
0.1815 0.136557
0.1818 0.135587
0.1821 0.13462
0.1824 0.133655
0.1827 0.132692
0.183 0.131732
0.1833 0.130774
0.1836 0.129818
0.1839 0.128865
0.1842 0.127915
0.1845 0.126966
0.1848 0.126021
0.1851 0.125077
0.1854 0.124136
0.1857 0.123198
0.186 0.122262
0.1863 0.121328
0.1866 0.120397
0.1869 0.119469
0.1872 0.118542
0.1875 0.117619
0.1878 0.116698
0.1881 0.115779
0.1884 0.114863
0.1887 0.11395
0.189 0.113039
0.1893 0.11213
0.1896 0.111224
0.1899 0.110321
0.1902 0.10942
0.1905 0.108522
0.1908 0.107626
0.1911 0.106733
0.1914 0.105843
0.1917 0.104955
0.192 0.10407
0.1923 0.103188
0.1926 0.102308
0.1929 0.101431
0.1932 0.100556
0.1935 0.0996843
0.1938 0.0988151
0.1941 0.0979486
0.1944 0.0970848
0.1947 0.0962237
0.195 0.0953654
0.1953 0.0945098
0.1956 0.0936569
0.1959 0.0928067
0.1962 0.0919594
0.1965 0.0911148
0.1968 0.0902729
0.1971 0.0894339
0.1974 0.0885976
0.1977 0.0877642
0.198 0.0869336
0.1983 0.0861058
0.1986 0.0852808
0.1989 0.0844587
0.1992 0.0836395
0.1995 0.0828231
0.1998 0.0820096
0.2001 0.081199
0.2004 0.0803913
0.2007 0.0795866
0.201 0.0787847
0.2013 0.0779858
0.2016 0.0771898
0.2019 0.0763968
0.2022 0.0756067
0.2025 0.0748197
0.2028 0.0740356
0.2031 0.0732545
0.2034 0.0724765
0.2037 0.0717015
0.204 0.0709295
0.2043 0.0701605
0.2046 0.0693946
0.2049 0.0686318
0.2052 0.0678721
0.2055 0.0671155
0.2058 0.066362
0.2061 0.0656116
0.2064 0.0648644
0.2067 0.0641203
0.207 0.0633794
0.2073 0.0626416
0.2076 0.061907
0.2079 0.0611757
0.2082 0.0604475
0.2085 0.0597226
0.2088 0.0590009
0.2091 0.0582824
0.2094 0.0575673
0.2097 0.0568554
0.21 0.0561468
0.2103 0.0554415
0.2106 0.0547396
0.2109 0.0540409
0.2112 0.0533457
0.2115 0.0526538
0.2118 0.0519653
0.2121 0.0512801
0.2124 0.0505984
0.2127 0.0499201
0.213 0.0492453
0.2133 0.0485739
0.2136 0.047906
0.2139 0.0472415
0.2142 0.0465806
0.2145 0.0459232
0.2148 0.0452693
0.2151 0.044619
0.2154 0.0439722
0.2157 0.0433291
0.216 0.0426895
0.2163 0.0420535
0.2166 0.0414212
0.2169 0.0407925
0.2172 0.0401675
0.2175 0.0395462
0.2178 0.0389286
0.2181 0.0383147
0.2184 0.0377045
0.2187 0.0370981
0.219 0.0364955
0.2193 0.0358967
0.2196 0.0353016
0.2199 0.0347105
0.2202 0.0341231
0.2205 0.0335397
0.2208 0.0329601
0.2211 0.0323844
0.2214 0.0318127
0.2217 0.0312449
0.222 0.0306811
0.2223 0.0301213
0.2226 0.0295655
0.2229 0.0290137
0.2232 0.028466
0.2235 0.0279224
0.2238 0.0273828
0.2241 0.0268474
0.2244 0.0263161
0.2247 0.025789
0.225 0.0252661
0.2253 0.0247474
0.2256 0.024233
0.2259 0.0237228
0.2262 0.0232169
0.2265 0.0227153
0.2268 0.022218
0.2271 0.0217251
0.2274 0.0212366
0.2277 0.0207525
0.228 0.0202728
0.2283 0.0197977
0.2286 0.019327
0.2289 0.0188608
0.2292 0.0183992
0.2295 0.0179421
0.2298 0.0174897
0.2301 0.0170419
0.2304 0.0165988
0.2307 0.0161603
0.231 0.0157266
0.2313 0.0152977
0.2316 0.0148736
0.2319 0.0144542
0.2322 0.0140398
0.2325 0.0136302
0.2328 0.0132255
0.2331 0.0128259
0.2334 0.0124312
0.2337 0.0120415
0.234 0.0116569
0.2343 0.0112774
0.2346 0.0109031
0.2349 0.010534
0.2352 0.01017
0.2355 0.00981136
0.2358 0.009458
0.2361 0.00910999
0.2364 0.00876737
0.2367 0.00843019
0.237 0.0080985
0.2373 0.00777233
0.2376 0.00745173
0.2379 0.00713676
0.2382 0.00682747
0.2385 0.0065239
0.2388 0.00622612
0.2391 0.00593416
0.2394 0.00564809
0.2397 0.00536797
0.24 0.00509385
0.2403 0.0048258
0.2406 0.00456388
0.2409 0.00430815
0.2412 0.00405868
0.2415 0.00381553
0.2418 0.00357879
0.2421 0.00334851
0.2424 0.00312479
0.2427 0.0029077
0.243 0.00269732
0.2433 0.00249374
0.2436 0.00229705
0.2439 0.00210734
0.2442 0.00192472
0.2445 0.00174928
0.2448 0.00158115
0.2451 0.00142042
0.2454 0.00126724
0.2457 0.00112172
0.246 0.000984007
0.2463 0.000854253
0.2466 0.000732619
0.2469 0.000619279
0.2472 0.000514425
0.2475 0.000418269
0.2478 0.000331047
0.2481 0.000253025
0.2484 0.000184507
0.2487 0.000125853
0.249 7.74973e-05
0.2493 3.99908e-05
0.2496 1.40916e-05
0.2499 1.04072e-06
0.2502 0
0.2505 0
0.2508 0
0.2511 0
0.2514 0
0.2517 0
0.252 0
0.2523 0
0.2526 0
0.2529 0
0.2532 0
0.2535 0
0.2538 0
0.2541 0
0.2544 0
0.2547 0
0.255 0
0.2553 0
0.2556 0
0.2559 0
0.2562 0
0.2565 0
0.2568 0
0.2571 0
0.2574 0
0.2577 0
0.258 0
0.2583 0
0.2586 0
0.2589 0
0.2592 0
0.2595 0
0.2598 0
0.2601 0
0.2604 0
0.2607 0
0.261 0
0.2613 0
0.2616 0
0.2619 0
0.2622 0
0.2625 0
0.2628 0
0.2631 0
0.2634 0
0.2637 0
0.264 0
0.2643 0
0.2646 0
0.2649 0
0.2652 0
0.2655 0
0.2658 0
0.2661 0
0.2664 0
0.2667 0
0.267 0
0.2673 0
0.2676 0
0.2679 0
0.2682 0
0.2685 0
0.2688 0
0.2691 0
0.2694 0
0.2697 0
0.27 0
0.2703 0
0.2706 0
0.2709 0
0.2712 0
0.2715 0
0.2718 0
0.2721 0
0.2724 0
0.2727 0
0.273 0
0.2733 0
0.2736 0
0.2739 0
0.2742 0
0.2745 0
0.2748 0
0.2751 0
0.2754 0
0.2757 0
0.276 0
0.2763 0
0.2766 0
0.2769 0
0.2772 0
0.2775 0
0.2778 0
0.2781 0
0.2784 0
0.2787 0
0.279 0
0.2793 0
0.2796 0
0.2799 0
0.2802 0
0.2805 0
0.2808 0
0.2811 0
0.2814 0
0.2817 0
0.282 0
0.2823 0
0.2826 0
0.2829 0
0.2832 0
0.2835 0
0.2838 0
0.2841 0
0.2844 0
0.2847 0
0.285 0
0.2853 0
0.2856 0
0.2859 0
0.2862 0
0.2865 0
0.2868 0
0.2871 0
0.2874 0
0.2877 0
0.288 0
0.2883 0
0.2886 0
0.2889 0
0.2892 0
0.2895 0
0.2898 0
0.2901 0
0.2904 0
0.2907 0
0.291 0
0.2913 0
0.2916 0
0.2919 0
0.2922 0
0.2925 0
0.2928 0
0.2931 0
0.2934 0
0.2937 0
0.294 0
0.2943 0
0.2946 0
0.2949 0
0.2952 0
0.2955 0
0.2958 0
0.2961 0
0.2964 0
0.2967 0
0.297 0
0.2973 0
0.2976 0
0.2979 0
0.2982 0
0.2985 0
0.2988 0
0.2991 0
0.2994 0
0.2997 0
0.3 0
0.3003 0
0.3006 0
0.3009 0
0.3012 0
0.3015 0
0.3018 0
0.3021 0
0.3024 0
0.3027 0
0.303 0
0.3033 0
0.3036 0
0.3039 0
0.3042 0
0.3045 0
0.3048 0
0.3051 0
0.3054 0
0.3057 0
0.306 0
0.3063 0
0.3066 0
0.3069 0
0.3072 0
0.3075 0
0.3078 0
0.3081 0
0.3084 0
0.3087 0
0.309 0
0.3093 0
0.3096 0
0.3099 0
0.3102 0
0.3105 0
0.3108 0
0.3111 0
0.3114 0
0.3117 0
0.312 0
0.3123 0
0.3126 0
0.3129 0
0.3132 0
0.3135 0
0.3138 0
0.3141 0
0.3144 0
0.3147 0
0.315 0
0.3153 0
0.3156 0
0.3159 0
0.3162 0
0.3165 0
0.3168 0
0.3171 0
0.3174 0
0.3177 0
0.318 0
0.3183 0
0.3186 0
0.3189 0
0.3192 0
0.3195 0
0.3198 0
0.3201 0
0.3204 0
0.3207 0
0.321 0
0.3213 0
0.3216 0
0.3219 0
0.3222 0
0.3225 0
0.3228 0
0.3231 0
0.3234 0
0.3237 0
0.324 0
0.3243 0
0.3246 0
0.3249 0
0.3252 0
0.3255 0
0.3258 0
0.3261 0
0.3264 0
0.3267 0
0.327 0
0.3273 0
0.3276 0
0.3279 0
0.3282 0
0.3285 0
0.3288 0
0.3291 0
0.3294 0
0.3297 0
0.33 0
0.3303 0
0.3306 0
0.3309 0
0.3312 0
0.3315 0
0.3318 0
0.3321 0
0.3324 0
0.3327 0
0.333 0
0.3333 0
0.3336 0
0.3339 0
0.3342 0
0.3345 0
0.3348 0
0.3351 0
0.3354 0
0.3357 0
0.336 0
0.3363 0
0.3366 0
0.3369 0
0.3372 0
0.3375 0
0.3378 0
0.3381 0
0.3384 0
0.3387 0
0.339 0
0.3393 0
0.3396 0
0.3399 0
0.3402 0
0.3405 0
0.3408 0
0.3411 0
0.3414 0
0.3417 0
0.342 0
0.3423 0
0.3426 0
0.3429 0
0.3432 0
0.3435 0
0.3438 0
0.3441 0
0.3444 0
0.3447 0
0.345 0
0.3453 0
0.3456 0
0.3459 0
0.3462 0
0.3465 0
0.3468 0
0.3471 0
0.3474 0
0.3477 0
0.348 0
0.3483 0
0.3486 0
0.3489 0
0.3492 0
0.3495 0
0.3498 0
0.3501 0
0.3504 0
0.3507 0
0.351 0
0.3513 0
0.3516 0
0.3519 0
0.3522 0
0.3525 0
0.3528 0
0.3531 0
0.3534 0
0.3537 0
0.354 0
0.3543 0
0.3546 0
0.3549 0
0.3552 0
0.3555 0
0.3558 0
0.3561 0
0.3564 0
0.3567 0
0.357 0
0.3573 0
0.3576 0
0.3579 0
0.3582 0
0.3585 0
0.3588 0
0.3591 0
0.3594 0
0.3597 0
0.36 0
0.3603 0
0.3606 0
0.3609 0
0.3612 0
0.3615 0
0.3618 0
0.3621 0
0.3624 0
0.3627 0
0.363 0
0.3633 0
0.3636 0
0.3639 0
0.3642 0
0.3645 0
0.3648 0
0.3651 0
0.3654 0
0.3657 0
0.366 0
0.3663 0
0.3666 0
0.3669 0
0.3672 0
0.3675 0
0.3678 0
0.3681 0
0.3684 0
0.3687 0
0.369 0
0.3693 0
0.3696 0
0.3699 0
0.3702 0
0.3705 0
0.3708 0
0.3711 0
0.3714 0
0.3717 0
0.372 0
0.3723 0
0.3726 0
0.3729 0
0.3732 0
0.3735 0
0.3738 0
0.3741 0
0.3744 0
0.3747 0
0.375 0
0.3753 0
0.3756 0
0.3759 0
0.3762 0
0.3765 0
0.3768 0
0.3771 0
0.3774 0
0.3777 0
0.378 0
0.3783 0
0.3786 0
0.3789 0
0.3792 0
0.3795 0
0.3798 0
0.3801 0
0.3804 0
0.3807 0
0.381 0
0.3813 0
0.3816 0
0.3819 0
0.3822 0
0.3825 0
0.3828 0
0.3831 0
0.3834 0
0.3837 0
0.384 0
0.3843 0
0.3846 0
0.3849 0
0.3852 0
0.3855 0
0.3858 0
0.3861 0
0.3864 0
0.3867 0
0.387 0
0.3873 0
0.3876 0
0.3879 0
0.3882 0
0.3885 0
0.3888 0
0.3891 0
0.3894 0
0.3897 0
0.39 0
0.3903 0
0.3906 0
0.3909 0
0.3912 0
0.3915 0
0.3918 0
0.3921 0
0.3924 0
0.3927 0
0.393 0
0.3933 0
0.3936 0
0.3939 0
0.3942 0
0.3945 0
0.3948 0
0.3951 0
0.3954 0
0.3957 0
0.396 0
0.3963 0
0.3966 0
0.3969 0
0.3972 0
0.3975 0
0.3978 0
0.3981 0
0.3984 0
0.3987 0
0.399 0
0.3993 0
0.3996 0
0.3999 0
0.4002 0
0.4005 0
0.4008 0
0.4011 0
0.4014 0
0.4017 0
0.402 0
0.4023 0
0.4026 0
0.4029 0
0.4032 0
0.4035 0
0.4038 0
0.4041 0
0.4044 0
0.4047 0
0.405 0
0.4053 0
0.4056 0
0.4059 0
0.4062 0
0.4065 0
0.4068 0
0.4071 0
0.4074 0
0.4077 0
0.408 0
0.4083 0
0.4086 0
0.4089 0
0.4092 0
0.4095 0
0.4098 0
0.4101 0
0.4104 0
0.4107 0
0.411 0
0.4113 0
0.4116 0
0.4119 0
0.4122 0
0.4125 0
0.4128 0
0.4131 0
0.4134 0
0.4137 0
0.414 0
0.4143 0
0.4146 0
0.4149 0
0.4152 0
0.4155 0
0.4158 0
0.4161 0
0.4164 0
0.4167 0
0.417 0
0.4173 0
0.4176 0
0.4179 0
0.4182 0
0.4185 0
0.4188 0
0.4191 0
0.4194 0
0.4197 0
0.42 0
0.4203 0
0.4206 0
0.4209 0
0.4212 0
0.4215 0
0.4218 0
0.4221 0
0.4224 0
0.4227 0
0.423 0
0.4233 0
0.4236 0
0.4239 0
0.4242 0
0.4245 0
0.4248 0
0.4251 0
0.4254 0
0.4257 0
0.426 0
0.4263 0
0.4266 0
0.4269 0
0.4272 0
0.4275 0
0.4278 0
0.4281 0
0.4284 0
0.4287 0
0.429 0
0.4293 0
0.4296 0
0.4299 0
0.4302 0
0.4305 0
0.4308 0
0.4311 0
0.4314 0
0.4317 0
0.432 0
0.4323 0
0.4326 0
0.4329 0
0.4332 0
0.4335 0
0.4338 0
0.4341 0
0.4344 0
0.4347 0
0.435 0
0.4353 0
0.4356 0
0.4359 0
0.4362 0
0.4365 0
0.4368 0
0.4371 0
0.4374 0
0.4377 0
0.438 0
0.4383 0
0.4386 0
0.4389 0
0.4392 0
0.4395 0
0.4398 0
0.4401 0
0.4404 0
0.4407 0
0.441 0
0.4413 0
0.4416 0
0.4419 0
0.4422 0
0.4425 0
0.4428 0
0.4431 0
0.4434 0
0.4437 0
0.444 0
0.4443 0
0.4446 0
0.4449 0
0.4452 0
0.4455 0
0.4458 0
0.4461 0
0.4464 0
0.4467 0
0.447 0
0.4473 0
0.4476 0
0.4479 0
0.4482 0
0.4485 0
0.4488 0
0.4491 0
0.4494 0
0.4497 0
0.45 0
0.4503 0
0.4506 0
0.4509 0
0.4512 0
0.4515 0
0.4518 0
0.4521 0
0.4524 0
0.4527 0
0.453 0
0.4533 0
0.4536 0
0.4539 0
0.4542 0
0.4545 0
0.4548 0
0.4551 0
0.4554 0
0.4557 0
0.456 0
0.4563 0
0.4566 0
0.4569 0
0.4572 0
0.4575 0
0.4578 0
0.4581 0
0.4584 0
0.4587 0
0.459 0
0.4593 0
0.4596 0
0.4599 0
0.4602 0
0.4605 0
0.4608 0
0.4611 0
0.4614 0
0.4617 0
0.462 0
0.4623 0
0.4626 0
0.4629 0
0.4632 0
0.4635 0
0.4638 0
0.4641 0
0.4644 0
0.4647 0
0.465 0
0.4653 0
0.4656 0
0.4659 0
0.4662 0
0.4665 0
0.4668 0
0.4671 0
0.4674 0
0.4677 0
0.468 0
0.4683 0
0.4686 0
0.4689 0
0.4692 0
0.4695 0
0.4698 0
0.4701 0
0.4704 0
0.4707 0
0.471 0
0.4713 0
0.4716 0
0.4719 0
0.4722 0
0.4725 0
0.4728 0
0.4731 0
0.4734 0
0.4737 0
0.474 0
0.4743 0
0.4746 0
0.4749 0
0.4752 0
0.4755 0
0.4758 0
0.4761 0
0.4764 0
0.4767 0
0.477 0
0.4773 0
0.4776 0
0.4779 0
0.4782 0
0.4785 0
0.4788 0
0.4791 0
0.4794 0
0.4797 0
0.48 0
0.4803 0
0.4806 0
0.4809 0
0.4812 0
0.4815 0
0.4818 0
0.4821 0
0.4824 0
0.4827 0
0.483 0
0.4833 0
0.4836 0
0.4839 0
0.4842 0
0.4845 0
0.4848 0
0.4851 0
0.4854 0
0.4857 0
0.486 0
0.4863 0
0.4866 0
0.4869 0
0.4872 0
0.4875 0
0.4878 0
0.4881 0
0.4884 0
0.4887 0
0.489 0
0.4893 0
0.4896 0
0.4899 0
0.4902 0
0.4905 0
0.4908 0
0.4911 0
0.4914 0
0.4917 0
0.492 0
0.4923 0
0.4926 0
0.4929 0
0.4932 0
0.4935 0
0.4938 0
0.4941 0
0.4944 0
0.4947 0
0.495 0
0.4953 0
0.4956 0
0.4959 0
0.4962 0
0.4965 0
0.4968 0
0.4971 0
0.4974 0
0.4977 0
0.498 0
0.4983 0
0.4986 0
0.4989 0
0.4992 0
0.4995 0
0.4998 0

